Mapping Learning Algorithms on Data, a useful step for optimizing performances and their comparison

In the paper, we propose a novel methodology to map learning algorithms on data (performance map) in order to gain more insights in the distribution of their performances across their parameter space. This methodology provides useful information when selecting a learner's best configuration for the data at hand, and it also enhances the comparison of learners across learning contexts. In order to explain the proposed methodology, the study introduces the notions of learning context, performance map, and high performance function. It then applies these concepts to a variety of learning contexts to show how their use can provide more insights in a learner's behavior, and can enhance the comparison of learners across learning contexts. The study is completed by an extensive experimental study describing how the proposed methodology can be applied.

==> graphs/abalone_dt_ga.csv <==
x, y, mean, std

2.8667, 131, 0.3759109431819749, 0.033345462774625675

4.4, 81, 0.33193865927886895, 0.0339529836609295

0.2667, 61, 0.4469248956699882, 0.04288716106676776

1.4667, 1, 0.2752546311924459, 0.032418567313766695

4.6667, 61, 0.33193865927886895, 0.0339529836609295

3.0667, 71, 0.3580375476396738, 0.03713095634680183

0.4, 21, 0.469118555049094, 0.041766519000208766

4.9333, 1, 0.2752546311924459, 0.032418567313766695

0.4667, 51, 0.48024616525504016, 0.02745442429297004

4.1333, 81, 0.33193865927886895, 0.0339529836609295

2.2, 101, 0.3759109431819749, 0.033345462774625675

1.7333, 131, 0.44125969518779573, 0.02468016513732295

4.6667, 81, 0.33193865927886895, 0.0339529836609295

3.3333, 91, 0.3580375476396738, 0.03713095634680183

2.3333, 131, 0.3759109431819749, 0.033345462774625675

4.6667, 31, 0.33193865927886895, 0.0339529836609295

5.6667, 91, 0.3225685797284805, 0.03311551931542058

1.8667, 121, 0.4396064764355967, 0.02359137885025645

0.0667, 71, 0.25881826149931253, 0.062117845379446424

5.9333, 1, 0.2752546311924459, 0.032418567313766695

5.2, 21, 0.3225685797284805, 0.03311551931542058

3.0667, 11, 0.3580375476396738, 0.03713095634680183

0.9333, 101, 0.48747784416339196, 0.023882398815031996

2.9333, 1, 0.2752546311924459, 0.032418567313766695

2.8, 51, 0.3759109431819749, 0.033345462774625675

5.3333, 141, 0.3225685797284805, 0.03311551931542058

3.8667, 131, 0.3580375476396738, 0.03713095634680183

4.8, 21, 0.33193865927886895, 0.0339529836609295

1.7333, 81, 0.44125969518779573, 0.02468016513732295

1.6, 51, 0.44125969518779573, 0.02468016513732295

2.9333, 81, 0.3759109431819749, 0.033345462774625675

4.0, 51, 0.33193865927886895, 0.0339529836609295

0.1333, 131, 0.3541314268814546, 0.06044484515510955

5.1333, 71, 0.3225685797284805, 0.03311551931542058

5.5333, 11, 0.3225685797284805, 0.03311551931542058

0.6667, 31, 0.4891657876300307, 0.022033202151513127

0.0, 91, 0.07575138932277888, 0.09161943827373371

1.9333, 101, 0.4396064764355967, 0.02359137885025645

4.0667, 41, 0.33193865927886895, 0.0339529836609295

0.4, 61, 0.477556467870341, 0.030741523927908448

5.8, 91, 0.3225685797284805, 0.03311551931542058

0.6, 81, 0.4882325191665456, 0.025847924305931202

5.6667, 51, 0.3225685797284805, 0.03311551931542058

3.7333, 41, 0.3580375476396738, 0.03713095634680183

4.6667, 71, 0.33193865927886895, 0.0339529836609295

2.6, 81, 0.3759109431819749, 0.033345462774625675

4.8, 81, 0.33193865927886895, 0.0339529836609295

4.6, 1, 0.2752546311924459, 0.032418567313766695

0.3333, 111, 0.45270827046605955, 0.04237260983531088

4.9333, 21, 0.33193865927886895, 0.0339529836609295

5.8, 1, 0.2752546311924459, 0.032418567313766695

5.8667, 1, 0.2752546311924459, 0.032418567313766695

0.9333, 31, 0.48766614310503764, 0.02398336722799956

5.6667, 1, 0.2752546311924459, 0.032418567313766695

4.6667, 21, 0.33193865927886895, 0.0339529836609295

0.8, 31, 0.4861526603317192, 0.0231822409626325

5.9333, 21, 0.3225685797284805, 0.03311551931542058

5.8, 11, 0.3225685797284805, 0.03311551931542058

4.5333, 21, 0.33193865927886895, 0.0339529836609295

4.8, 31, 0.33193865927886895, 0.0339529836609295

0.8, 21, 0.4848797462627551, 0.025130501355902227

4.8, 1, 0.2752546311924459, 0.032418567313766695

0.6667, 11, 0.48839821191060695, 0.023180149781116627

4.4667, 31, 0.33193865927886895, 0.0339529836609295

3.9333, 1, 0.2752546311924459, 0.032418567313766695

5.8, 21, 0.3225685797284805, 0.03311551931542058

5.5333, 1, 0.2752546311924459, 0.032418567313766695

3.9333, 11, 0.3580375476396738, 0.03713095634680183

4.8, 91, 0.33193865927886895, 0.0339529836609295

5.9333, 31, 0.3225685797284805, 0.03311551931542058

5.4, 21, 0.3225685797284805, 0.03311551931542058

4.9333, 31, 0.33193865927886895, 0.0339529836609295

5.4667, 1, 0.2752546311924459, 0.032418567313766695

5.6, 31, 0.3225685797284805, 0.03311551931542058

5.5333, 21, 0.3225685797284805, 0.03311551931542058

0.6667, 131, 0.4883233846659135, 0.023385503740842042

4.4667, 1, 0.2752546311924459, 0.032418567313766695

5.5333, 31, 0.3225685797284805, 0.03311551931542058

5.8, 31, 0.3225685797284805, 0.03311551931542058

4.4667, 111, 0.33193865927886895, 0.0339529836609295

0.9333, 1, 0.2752546311924459, 0.032418567313766695

5.6667, 31, 0.3225685797284805, 0.03311551931542058

0.5333, 1, 0.2752546311924459, 0.032418567313766695

1.6667, 31, 0.44125969518779573, 0.02468016513732295

0.6, 131, 0.48985548683211916, 0.02454407245454786

4.8, 131, 0.33193865927886895, 0.0339529836609295

0.6667, 21, 0.4878343580816445, 0.023673398940924323

5.4, 31, 0.3225685797284805, 0.03311551931542058

2.4, 21, 0.3759109431819749, 0.033345462774625675

0.7333, 131, 0.48746107341712336, 0.02469036349568874

0.8, 91, 0.4844504892738805, 0.025010279361976393

0.6667, 141, 0.48795487096365175, 0.02353545085559877

5.9333, 131, 0.3225685797284805, 0.03311551931542058

0.6, 31, 0.48976426943868495, 0.024810569490796883

0.8, 81, 0.4859117022844903, 0.023108882146369067

3.6667, 31, 0.3580375476396738, 0.03713095634680183

0.9333, 141, 0.48620493009442783, 0.026117287276714318

1.4, 131, 0.44125969518779573, 0.02468016513732295

4.6667, 131, 0.33193865927886895, 0.0339529836609295

5.6667, 131, 0.3225685797284805, 0.03311551931542058

2.6667, 131, 0.3759109431819749, 0.033345462774625675

0.0667, 131, 0.24989704168587185, 0.06883779574228269

0.6, 141, 0.48816303267271577, 0.02592867408333289

2.6667, 31, 0.3759109431819749, 0.033345462774625675

0.0, 131, 0.07898604450370925, 0.08638861961557506

0.6667, 71, 0.48875018514066937, 0.021983911786759663

0.6667, 41, 0.4880318910485232, 0.023484823632985305

0.2, 31, 0.4148784252594063, 0.03989013497527546

0.3333, 31, 0.4650086694338646, 0.03413568623705259

0.6667, 111, 0.48924729590596794, 0.021972135985747012

0.1333, 31, 0.3478984857902288, 0.06379488659427336

3.6667, 131, 0.3580375476396738, 0.03713095634680183

4.6, 31, 0.33193865927886895, 0.0339529836609295

2.6, 131, 0.3759109431819749, 0.033345462774625675

1.3333, 131, 0.44125969518779573, 0.02468016513732295

1.0667, 31, 0.44125969518779573, 0.02468016513732295

0.0, 31, 0.08891882023869029, 0.09035356034540803

0.9333, 131, 0.48639322903607346, 0.026218791007047767

4.0, 31, 0.33193865927886895, 0.0339529836609295

4.3333, 31, 0.33193865927886895, 0.0339529836609295

0.6667, 121, 0.4876535927310405, 0.023584615290685795

2.6, 31, 0.3759109431819749, 0.033345462774625675

0.0667, 31, 0.2582051020142958, 0.06667599418536307

0.6, 101, 0.4895639487149319, 0.024759735731387025

0.6667, 51, 0.48822018999016886, 0.023558353843957342

4.6, 131, 0.33193865927886895, 0.0339529836609295

0.8, 131, 0.4844504892738805, 0.025010279361976393

3.6, 31, 0.3580375476396738, 0.03713095634680183

0.3333, 131, 0.4512867432469553, 0.04355857686083296

3.6, 131, 0.3580375476396738, 0.03713095634680183

0.5333, 31, 0.48652959770987014, 0.026486594748546196

0.4, 131, 0.4690182546121974, 0.04154623536512955

0.6, 1, 0.2752546311924459, 0.032418567313766695

0.6, 41, 0.4892671586733863, 0.024755877180448454

0.4, 31, 0.47012607863284217, 0.041430859794796854

0.1333, 71, 0.3576873614093838, 0.056603080894550246

5.6, 61, 0.3225685797284805, 0.03311551931542058

0.6, 71, 0.4895759704970392, 0.02474885107033598

0.5333, 131, 0.4860086203871363, 0.02720222633956937

0.8667, 31, 0.4814526359102736, 0.024047985184844696

0.2, 71, 0.4175005933985192, 0.03842655907220262

0.2, 1, 0.2752546311924459, 0.032418567313766695

0.1333, 61, 0.3529846107642226, 0.059150317246406285

0.1333, 1, 0.2752546311924459, 0.032418567313766695

0.6, 111, 0.4898044604439417, 0.02452758263320927

0.6, 11, 0.4894705205848549, 0.02444614678220277

0.6, 151, 0.4895759704970392, 0.02474885107033598

0.2, 131, 0.40797748150124685, 0.04113445729125933

5.4667, 71, 0.3225685797284805, 0.03311551931542058

0.8667, 71, 0.4827255499792377, 0.021495215758912663

0.1333, 101, 0.3568533324112866, 0.05549791281530383

0.4667, 131, 0.47874902551358245, 0.028560289637757558

1.6, 111, 0.44125969518779573, 0.02468016513732295

3.1333, 1, 0.2752546311924459, 0.032418567313766695

4.8, 111, 0.33193865927886895, 0.0339529836609295

0.1333, 91, 0.35089301143862167, 0.06157127916078386

0.1333, 111, 0.3550635767797625, 0.06012112059047871

0.8667, 131, 0.4827255499792377, 0.021495215758912663

2.4667, 41, 0.3759109431819749, 0.033345462774625675

3.8667, 31, 0.3580375476396738, 0.03713095634680183

0.8667, 1, 0.2752546311924459, 0.032418567313766695

4.2667, 1, 0.2752546311924459, 0.032418567313766695

0.2667, 1, 0.2752546311924459, 0.032418567313766695

3.1333, 111, 0.3580375476396738, 0.03713095634680183

0.0, 61, 0.07923335697345127, 0.07719451091995694

5.6, 131, 0.3225685797284805, 0.03311551931542058

3.6, 81, 0.3580375476396738, 0.03713095634680183

2.1333, 41, 0.3759109431819749, 0.033345462774625675

3.4667, 41, 0.3580375476396738, 0.03713095634680183

2.1333, 11, 0.3759109431819749, 0.033345462774625675

2.6, 41, 0.3759109431819749, 0.033345462774625675

0.4667, 111, 0.4795203375718523, 0.028304674936310822

3.2667, 1, 0.2752546311924459, 0.032418567313766695

3.1333, 61, 0.3580375476396738, 0.03713095634680183

3.6, 1, 0.2752546311924459, 0.032418567313766695

0.6, 61, 0.4900025440008083, 0.02460346654668955

0.4, 81, 0.47691218653050826, 0.031576667143190365

3.1333, 131, 0.3580375476396738, 0.03713095634680183

3.4, 1, 0.2752546311924459, 0.032418567313766695

3.4667, 1, 0.2752546311924459, 0.032418567313766695

2.5333, 61, 0.3759109431819749, 0.033345462774625675

0.2667, 131, 0.43800840393384455, 0.04395016569288977

2.6, 61, 0.3759109431819749, 0.033345462774625675

3.4, 101, 0.3580375476396738, 0.03713095634680183

0.4667, 41, 0.4790829725135173, 0.02872775483326124

0.7333, 1, 0.2752546311924459, 0.032418567313766695

3.6, 61, 0.3580375476396738, 0.03713095634680183

2.1333, 1, 0.2752546311924459, 0.032418567313766695

3.4, 61, 0.3580375476396738, 0.03713095634680183

0.2, 61, 0.418985024057953, 0.03562409347893065

5.8, 111, 0.3225685797284805, 0.03311551931542058

4.6, 61, 0.33193865927886895, 0.0339529836609295

0.8, 61, 0.4859643613900736, 0.023150976053304184

0.6, 51, 0.48937394933909495, 0.024918140021624433

0.5333, 61, 0.48511936658764104, 0.02775674206782232

0.8667, 61, 0.4812643369686279, 0.02396430787829531

0.0667, 61, 0.2602609482178309, 0.06625546275544565

0.6, 91, 0.48937394933909495, 0.024918140021624433

1.6, 91, 0.44125969518779573, 0.02468016513732295

0.0, 51, 0.10674382198555517, 0.08867296986759765

0.7333, 61, 0.4877087396453219, 0.02472371120591238

5.6, 81, 0.3225685797284805, 0.03311551931542058

0.8, 51, 0.4848797462627551, 0.025130501355902227

5.8667, 61, 0.3225685797284805, 0.03311551931542058

5.4667, 61, 0.3225685797284805, 0.03311551931542058

5.8, 61, 0.3225685797284805, 0.03311551931542058

4.8, 61, 0.33193865927886895, 0.0339529836609295

0.3333, 61, 0.4638161115452709, 0.03515800111817567

0.6, 21, 0.48982177865020426, 0.02453686022254685

0.9333, 61, 0.48766614310503764, 0.02398336722799956

0.9333, 11, 0.48638023586646784, 0.02621056639241168

0.6667, 61, 0.487704574619421, 0.02396454821523898

3.6, 121, 0.3580375476396738, 0.03713095634680183

0.8, 141, 0.4846914473211094, 0.025092112661673736

4.6, 111, 0.33193865927886895, 0.0339529836609295

1.6, 61, 0.44125969518779573, 0.02468016513732295

4.6, 81, 0.33193865927886895, 0.0339529836609295

4.5333, 61, 0.33193865927886895, 0.0339529836609295

4.4, 121, 0.33193865927886895, 0.0339529836609295

4.3333, 61, 0.33193865927886895, 0.0339529836609295

4.6, 101, 0.33193865927886895, 0.0339529836609295

4.3333, 111, 0.33193865927886895, 0.0339529836609295

3.3333, 61, 0.3580375476396738, 0.03713095634680183

4.4, 61, 0.33193865927886895, 0.0339529836609295

2.3333, 61, 0.3759109431819749, 0.033345462774625675

0.4667, 61, 0.47153631241890037, 0.03943138401472749

4.3333, 101, 0.33193865927886895, 0.0339529836609295

4.3333, 81, 0.33193865927886895, 0.0339529836609295

4.1333, 61, 0.33193865927886895, 0.0339529836609295

5.6, 111, 0.3225685797284805, 0.03311551931542058

5.3333, 61, 0.3225685797284805, 0.03311551931542058

4.3333, 51, 0.33193865927886895, 0.0339529836609295

4.9333, 81, 0.33193865927886895, 0.0339529836609295

4.6, 41, 0.33193865927886895, 0.0339529836609295

5.6, 21, 0.3225685797284805, 0.03311551931542058

5.3333, 81, 0.3225685797284805, 0.03311551931542058

4.6, 71, 0.33193865927886895, 0.0339529836609295

1.6, 151, 0.44125969518779573, 0.02468016513732295

4.6, 21, 0.33193865927886895, 0.0339529836609295

4.6, 151, 0.33193865927886895, 0.0339529836609295

4.0, 61, 0.33193865927886895, 0.0339529836609295

2.6, 71, 0.3759109431819749, 0.033345462774625675

3.1333, 81, 0.3580375476396738, 0.03713095634680183

2.6, 21, 0.3759109431819749, 0.033345462774625675

4.6, 91, 0.33193865927886895, 0.0339529836609295

5.5333, 61, 0.3225685797284805, 0.03311551931542058

4.5333, 121, 0.33193865927886895, 0.0339529836609295

3.5333, 61, 0.3580375476396738, 0.03713095634680183

5.0, 61, 0.3225685797284805, 0.03311551931542058

1.0, 71, 0.44125969518779573, 0.02468016513732295

4.0, 131, 0.33193865927886895, 0.0339529836609295

1.0, 61, 0.44125969518779573, 0.02468016513732295

4.0, 11, 0.33193865927886895, 0.0339529836609295

1.6, 131, 0.44125969518779573, 0.02468016513732295

1.0, 51, 0.44125969518779573, 0.02468016513732295

1.0, 131, 0.44125969518779573, 0.02468016513732295

4.9333, 131, 0.33193865927886895, 0.0339529836609295

0.5333, 111, 0.4864043024387124, 0.02661823724204145

0.2, 111, 0.41558260322186646, 0.039275873586218125

1.6, 31, 0.44125969518779573, 0.02468016513732295

1.6, 121, 0.44125969518779573, 0.02468016513732295

1.6, 41, 0.44125969518779573, 0.02468016513732295

1.6, 71, 0.44125969518779573, 0.02468016513732295

1.0, 91, 0.44125969518779573, 0.02468016513732295

1.5333, 91, 0.44125969518779573, 0.02468016513732295

0.5333, 91, 0.48685496095233133, 0.026224745717068534

0.5333, 41, 0.4853196873113939, 0.027816433305585114

0.0, 111, 0.09208799810218936, 0.07151310184405213

1.5333, 61, 0.44125969518779573, 0.02468016513732295

2.6, 111, 0.3759109431819749, 0.033345462774625675

4.5333, 111, 0.33193865927886895, 0.0339529836609295

5.6, 1, 0.2752546311924459, 0.032418567313766695

1.6, 1, 0.2752546311924459, 0.032418567313766695

1.5333, 111, 0.44125969518779573, 0.02468016513732295

0.5333, 71, 0.48659260138035804, 0.026684926896207994

0.5333, 81, 0.486392280656605, 0.02662652850176097

5.9333, 111, 0.3225685797284805, 0.03311551931542058

0.9333, 111, 0.48747784416339196, 0.023882398815031996

0.3333, 1, 0.2752546311924459, 0.032418567313766695

0.9333, 81, 0.48620493009442783, 0.026117287276714318

2.5333, 1, 0.2752546311924459, 0.032418567313766695

0.4667, 1, 0.2752546311924459, 0.032418567313766695

0.5333, 121, 0.48556549546455907, 0.027560353762123076

0.5333, 101, 0.4860954906150594, 0.026575658251849408

0.7333, 111, 0.4877064250128891, 0.024731851677761964

1.5333, 1, 0.2752546311924459, 0.032418567313766695

0.5333, 141, 0.48582785503653214, 0.027124970158494032

4.5333, 1, 0.2752546311924459, 0.032418567313766695

5.4, 71, 0.3225685797284805, 0.03311551931542058

5.1333, 61, 0.3225685797284805, 0.03311551931542058

0.6, 121, 0.48877087170480077, 0.025868420686483918

0.5333, 151, 0.4866425770008357, 0.026463509652049886

3.1333, 41, 0.3580375476396738, 0.03713095634680183

3.6, 11, 0.3580375476396738, 0.03713095634680183

0.5333, 51, 0.4866327923856148, 0.02642609764088332

1.1333, 81, 0.44125969518779573, 0.02468016513732295

1.8, 81, 0.4396064764355967, 0.02359137885025645

3.5333, 1, 0.2752546311924459, 0.032418567313766695

0.0, 151, 0.09625270225389133, 0.0921538017085068

2.0667, 61, 0.3759109431819749, 0.033345462774625675



==> graphs/abalone_dt_grid.csv <==
x, y, mean, std

0.0133, 1, 0.2752546311924459, 0.032418567313766695

0.08, 1, 0.2752546311924459, 0.032418567313766695

0.1467, 1, 0.2752546311924459, 0.032418567313766695

0.2133, 1, 0.2752546311924459, 0.032418567313766695

0.28, 1, 0.2752546311924459, 0.032418567313766695

0.3467, 1, 0.2752546311924459, 0.032418567313766695

0.4133, 1, 0.2752546311924459, 0.032418567313766695

0.48, 1, 0.2752546311924459, 0.032418567313766695

0.5467, 1, 0.2752546311924459, 0.032418567313766695

0.6133, 1, 0.2752546311924459, 0.032418567313766695

0.68, 1, 0.2752546311924459, 0.032418567313766695

0.7467, 1, 0.2752546311924459, 0.032418567313766695

0.8133, 1, 0.2752546311924459, 0.032418567313766695

0.88, 1, 0.2752546311924459, 0.032418567313766695

0.9467, 1, 0.2752546311924459, 0.032418567313766695

0.0133, 11, 0.2309109174025299, 0.0859776872743076

0.08, 11, 0.3348408748115008, 0.05449126082265941

0.1467, 11, 0.3924793312763355, 0.05112176112590792

0.2133, 11, 0.43041537802658636, 0.04280004016538934

0.28, 11, 0.4550106817502897, 0.04015266160887162

0.3467, 11, 0.4561438223442405, 0.0416648804489137

0.4133, 11, 0.47048888126418487, 0.039668370286291714

0.48, 11, 0.47439806224455283, 0.03788481309881119

0.5467, 11, 0.4866032164339137, 0.026098409599330217

0.6133, 11, 0.4895298878714077, 0.02436921462064762

0.68, 11, 0.4886458781388054, 0.02322128243823799

0.7467, 11, 0.4893129406801317, 0.022758278771636713

0.8133, 11, 0.4847880774378283, 0.0252080119323411

0.88, 11, 0.4814555708170921, 0.024027874450473646

0.9467, 11, 0.48638023586646784, 0.02621056639241168

0.0133, 21, 0.07676018282479513, 0.10406547775965397

0.08, 21, 0.2621857485204855, 0.06622278040067898

0.1467, 21, 0.36067617175162664, 0.05759231440186579

0.2133, 21, 0.41885062351750546, 0.036814136190432556

0.28, 21, 0.44195762205851513, 0.04212178166033489

0.3467, 21, 0.46407846640725825, 0.035207192502141466

0.4133, 21, 0.4699007471127817, 0.040775623331469904

0.48, 21, 0.47304573934773914, 0.03902336778939126

0.5467, 21, 0.48627176777459774, 0.026652865654612955

0.6133, 21, 0.48954667500846627, 0.024554672757424945

0.68, 21, 0.48778608289535813, 0.02390699650483525

0.7467, 21, 0.4877064250128891, 0.024731851677761964

0.8133, 21, 0.4844504892738805, 0.025010279361976393

0.88, 21, 0.4827255499792377, 0.021495215758912663

0.9467, 21, 0.48620493009442783, 0.026117287276714318

0.0133, 31, 0.0849745181277782, 0.09746232533579786

0.08, 31, 0.2644194389731678, 0.06083614951335098

0.1467, 31, 0.36223013959052536, 0.0521597008368575

0.2133, 31, 0.41940340440840435, 0.03754199387364222

0.28, 31, 0.44108116921672114, 0.042441436341117675

0.3467, 31, 0.45204302464471036, 0.043035917672364456

0.4133, 31, 0.47636475838919584, 0.03249099566714841

0.48, 31, 0.4789253026731208, 0.028363899043302155

0.5467, 31, 0.4870312381118696, 0.026297892871122653

0.6133, 31, 0.4895639487149319, 0.024759735731387025

0.68, 31, 0.4890991879695791, 0.021527227232255117

0.7467, 31, 0.48746107341712336, 0.02469036349568874

0.8133, 31, 0.4857234033428447, 0.02307555169297874

0.88, 31, 0.4825372510375921, 0.021412756429320525

0.9467, 31, 0.48747784416339196, 0.023882398815031996

0.0133, 41, 0.08317796722847151, 0.0854041459519324

0.08, 41, 0.25840693257304476, 0.06000495537561052

0.1467, 41, 0.35622660622703395, 0.05472127188948786

0.2133, 41, 0.41565563529096605, 0.04012208407982102

0.28, 41, 0.44959702891216774, 0.04132415976645672

0.3467, 41, 0.451780968208409, 0.04323803803311112

0.4133, 41, 0.4779914558520554, 0.030458531525023574

0.48, 41, 0.47923411449677367, 0.02847420869375828

0.5467, 41, 0.48627176777459774, 0.026652865654612955

0.6133, 41, 0.48791273632848514, 0.026239752522954185

0.68, 41, 0.4877230792248703, 0.02354766406022644

0.7467, 41, 0.4877657922994419, 0.024702648308749197

0.8133, 41, 0.4857234033428447, 0.02307555169297874

0.88, 41, 0.4812643369686279, 0.02396430787829531

0.9467, 41, 0.48747784416339196, 0.023882398815031996

0.0133, 51, 0.08556921611491308, 0.09577449656726904

0.08, 51, 0.25182446191507446, 0.06491579003059698

0.1467, 51, 0.3576564123663131, 0.057057978426056304

0.2133, 51, 0.4167998982398894, 0.03816284309918786

0.28, 51, 0.44837028060614526, 0.041550913751447316

0.3467, 51, 0.45327180258294375, 0.041581483618615564

0.4133, 51, 0.4773545985910159, 0.030915750500053664

0.48, 51, 0.48044851308631553, 0.02726956440799576

0.5467, 51, 0.485931049712277, 0.027020003966955395

0.6133, 51, 0.48817056626375743, 0.02591959038032491

0.68, 51, 0.48933851329940214, 0.021484687746113965

0.7467, 51, 0.4877657922994419, 0.024702648308749197

0.8133, 51, 0.4848797462627551, 0.025130501355902227

0.88, 51, 0.4825372510375921, 0.021412756429320525

0.9467, 51, 0.48747784416339196, 0.023882398815031996

0.0133, 61, 0.08883704171943743, 0.10800041475038788

0.08, 61, 0.2568129596429337, 0.0692310943339623

0.1467, 61, 0.35061638844709925, 0.061016434329728614

0.2133, 61, 0.41104205310089625, 0.042242826960167665

0.28, 61, 0.44248557838454855, 0.04516060194278967

0.3467, 61, 0.45138260344922154, 0.04315011339801965

0.4133, 61, 0.47735001330377014, 0.030936513297823508

0.48, 61, 0.47256994565783816, 0.038933199727103164

0.5467, 61, 0.48654614912867833, 0.02618684178982384

0.6133, 61, 0.488421868875891, 0.02630142434214033

0.68, 61, 0.4892972715264456, 0.021581274881947377

0.7467, 61, 0.4877087396453219, 0.02472371120591238

0.8133, 61, 0.4846914473211094, 0.025092112661673736

0.88, 61, 0.4825372510375921, 0.021412756429320525

0.9467, 61, 0.48620493009442783, 0.026117287276714318

0.0133, 71, 0.08695538236056555, 0.0901462234141159

0.08, 71, 0.2523333571441001, 0.06991932377190199

0.1467, 71, 0.35822121259192574, 0.055025939003881426

0.2133, 71, 0.41658780519455163, 0.03914834941018377

0.28, 71, 0.43493280343701696, 0.04541875126797036

0.3467, 71, 0.45990915256722353, 0.03923818889743737

0.4133, 71, 0.46892272850747807, 0.04119842776853616

0.48, 71, 0.47143961097088294, 0.039285766574242556

0.5467, 71, 0.487043259893977, 0.026289205778512036

0.6133, 71, 0.4882335699342454, 0.026233578636146157

0.68, 71, 0.48892650680000455, 0.021702239925170196

0.7467, 71, 0.48897933908185315, 0.022928167969875242

0.8133, 71, 0.4859643613900736, 0.023150976053304184

0.88, 71, 0.4812643369686279, 0.02396430787829531

0.9467, 71, 0.48766614310503764, 0.02398336722799956

0.0133, 81, 0.08744891511995405, 0.11195946384075733

0.08, 81, 0.2491194314014818, 0.0729572440702223

0.1467, 81, 0.35604883862582193, 0.05934283294673194

0.2133, 81, 0.4068016072328062, 0.043601629220285855

0.28, 81, 0.43718636062301436, 0.04523795411645812

0.3467, 81, 0.45997656979888857, 0.03954663940495697

0.4133, 81, 0.46820304959254627, 0.04165443220216893

0.48, 81, 0.47965892629829404, 0.028142590185415775

0.5467, 81, 0.4869416042092677, 0.026462647800263216

0.6133, 81, 0.48798222282231496, 0.02616062782316374

0.68, 81, 0.4880655992304381, 0.023350811695425955

0.7467, 81, 0.48879335477264024, 0.02286283907245027

0.8133, 81, 0.4846914473211094, 0.025092112661673736

0.88, 81, 0.4825372510375921, 0.021412756429320525

0.9467, 81, 0.48639322903607346, 0.026218791007047767

0.0133, 91, 0.09248349070685852, 0.08676995859580411

0.08, 91, 0.2696493126630234, 0.056424862947333475

0.1467, 91, 0.3613237048469097, 0.051539925866614406

0.2133, 91, 0.42089076213390253, 0.03658237344727788

0.28, 91, 0.4384862233610301, 0.043866672180893726

0.3467, 91, 0.45729101501742403, 0.03902001272956944

0.4133, 91, 0.47759594404888916, 0.03070223531966915

0.48, 91, 0.4811446622787101, 0.027467866663491394

0.5467, 91, 0.4854803911986581, 0.027386879037061995

0.6133, 91, 0.48792475811059244, 0.026224404195308307

0.68, 91, 0.4883233846659135, 0.023385503740842042

0.7467, 91, 0.4877064250128891, 0.024731851677761964

0.8133, 91, 0.4846387882155262, 0.025050604755724497

0.88, 91, 0.4827255499792377, 0.021495215758912663

0.9467, 91, 0.48747784416339196, 0.023882398815031996

0.0133, 101, 0.0676248376581587, 0.10111656372223758

0.08, 101, 0.251009168902892, 0.07260553948025368

0.1467, 101, 0.3504959394619832, 0.06128075900442072

0.2133, 101, 0.4172737130003969, 0.037873628828403914

0.28, 101, 0.44428507766215863, 0.0437144946905438

0.3467, 101, 0.4571021590200547, 0.03979818763735328

0.4133, 101, 0.4774868168279694, 0.030578335133533495

0.48, 101, 0.4808358504550572, 0.027375059940312654

0.5467, 101, 0.48526121327760696, 0.02734997965384738

0.6133, 101, 0.4894944622211021, 0.02484774627657146

0.68, 101, 0.48940799979323196, 0.02143865791942898

0.7467, 101, 0.4877064250128891, 0.024731851677761964

0.8133, 101, 0.4859643613900736, 0.023150976053304184

0.88, 101, 0.4814526359102736, 0.024047985184844696

0.9467, 101, 0.48620493009442783, 0.026117287276714318

0.0133, 111, 0.09933965413520164, 0.0923550139023488

0.08, 111, 0.25006117360205415, 0.06781565158538591

0.1467, 111, 0.3486080055812995, 0.060308581007564734

0.2133, 111, 0.4163146686812237, 0.0399994734071256

0.28, 111, 0.4477255722251411, 0.04233796738059676

0.3467, 111, 0.4591198775966395, 0.03964912679534332

0.4133, 111, 0.4769699383827268, 0.031743566934531536

0.48, 111, 0.4713839402081027, 0.03959615029521373

0.5467, 111, 0.4852732350597143, 0.02733680782139656

0.6133, 111, 0.4895639487149319, 0.024759735731387025

0.68, 111, 0.4890589969643223, 0.021902111106587196

0.7467, 111, 0.48746107341712336, 0.02469036349568874

0.8133, 111, 0.4859117022844903, 0.023108882146369067

0.88, 111, 0.4825372510375921, 0.021412756429320525

0.9467, 111, 0.48766614310503764, 0.02398336722799956

0.0133, 121, 0.06446114861054207, 0.09650098108930938

0.08, 121, 0.26455597065918385, 0.062352187931728684

0.1467, 121, 0.34767374612327334, 0.06103771486021371

0.2133, 121, 0.4198152781272322, 0.036630130602717866

0.28, 121, 0.446635210023552, 0.04195084188232236

0.3467, 121, 0.46072161607603823, 0.03827985563800576

0.4133, 121, 0.47632105933958, 0.03232160980605773

0.48, 121, 0.4791230694270402, 0.028245523423955247

0.5467, 121, 0.4853196873113939, 0.027816433305585114

0.6133, 121, 0.48985548683211916, 0.02454407245454786

0.68, 121, 0.487826273900615, 0.023376929448445233

0.7467, 121, 0.4891676380234989, 0.0229829031431161

0.8133, 121, 0.4848797462627551, 0.025130501355902227

0.88, 121, 0.4825372510375921, 0.021412756429320525

0.9467, 121, 0.48747784416339196, 0.023882398815031996

0.0133, 131, 0.08940415382319834, 0.09785054219327834

0.08, 131, 0.2627377452813718, 0.06501108085281997

0.1467, 131, 0.3495816589107444, 0.0590512500585024

0.2133, 131, 0.4138085656332489, 0.038551009378951596

0.28, 131, 0.44896783090397924, 0.04062267928106224

0.3467, 131, 0.46360323643816387, 0.03557647848300144

0.4133, 131, 0.4704055961019683, 0.040468580538912835

0.48, 131, 0.472712525039847, 0.038964569316956126

0.5467, 131, 0.48675330526762206, 0.02639788614160314

0.6133, 131, 0.4881010352701309, 0.02630987860270675

0.68, 131, 0.4880243574574815, 0.023497531396379313

0.7467, 131, 0.48795409124108763, 0.024762689737714758

0.8133, 131, 0.4859643613900736, 0.023150976053304184

0.88, 131, 0.4814526359102736, 0.024047985184844696

0.9467, 131, 0.48639322903607346, 0.026218791007047767

0.0133, 141, 0.09447246141296392, 0.09516294089686811

0.08, 141, 0.2604842212642204, 0.06604655823332865

0.1467, 141, 0.3574183387275288, 0.053436879794753735

0.2133, 141, 0.4116515321606107, 0.041434278176473764

0.28, 141, 0.4455648916772373, 0.042568497088397855

0.3467, 141, 0.4632122953049828, 0.03521325291009548

0.4133, 141, 0.47796625990859376, 0.03052640658177801

0.48, 141, 0.47303139572602315, 0.03898270547093035

0.5467, 141, 0.485010875487741, 0.027763629725572562

0.6133, 141, 0.48944348033272156, 0.02463566618973552

0.68, 141, 0.48801457284226063, 0.02345244891658291

0.7467, 141, 0.4877657922994419, 0.024702648308749197

0.8133, 141, 0.4861526603317192, 0.0231822409626325

0.88, 141, 0.4814526359102736, 0.024047985184844696

0.9467, 141, 0.48747784416339196, 0.023882398815031996

0.0133, 151, 0.07949039318588068, 0.09601122132133637

0.08, 151, 0.2604582753703193, 0.06481271116854338

0.1467, 151, 0.3608407936387117, 0.0519758612186319

0.2133, 151, 0.41837568461172936, 0.040538008322284075

0.28, 151, 0.44083950713241604, 0.04556205658672135

0.3467, 151, 0.45679178627275363, 0.03951971869598657

0.4133, 151, 0.46821507137465357, 0.041644738613220954

0.48, 151, 0.48070479531965715, 0.027540452066589862

0.5467, 151, 0.48499885370563367, 0.027776485607099

0.6133, 151, 0.4884620598811479, 0.02586553240186993

0.68, 151, 0.4877230792248703, 0.02354766406022644

0.7467, 151, 0.48752044070367617, 0.024661701630689554

0.8133, 151, 0.4846387882155262, 0.025050604755724497

0.88, 151, 0.4825372510375921, 0.021412756429320525

0.9467, 151, 0.48747784416339196, 0.023882398815031996

1.0133, 1, 0.2752546311924459, 0.032418567313766695

1.08, 1, 0.2752546311924459, 0.032418567313766695

1.1467, 1, 0.2752546311924459, 0.032418567313766695

1.2133, 1, 0.2752546311924459, 0.032418567313766695

1.28, 1, 0.2752546311924459, 0.032418567313766695

1.3467, 1, 0.2752546311924459, 0.032418567313766695

1.4133, 1, 0.2752546311924459, 0.032418567313766695

1.48, 1, 0.2752546311924459, 0.032418567313766695

1.5467, 1, 0.2752546311924459, 0.032418567313766695

1.6133, 1, 0.2752546311924459, 0.032418567313766695

1.68, 1, 0.2752546311924459, 0.032418567313766695

1.7467, 1, 0.2752546311924459, 0.032418567313766695

1.8133, 1, 0.2752546311924459, 0.032418567313766695

1.88, 1, 0.2752546311924459, 0.032418567313766695

1.9467, 1, 0.2752546311924459, 0.032418567313766695

1.0133, 11, 0.44125969518779573, 0.02468016513732295

1.08, 11, 0.44125969518779573, 0.02468016513732295

1.1467, 11, 0.44125969518779573, 0.02468016513732295

1.2133, 11, 0.44125969518779573, 0.02468016513732295

1.28, 11, 0.44125969518779573, 0.02468016513732295

1.3467, 11, 0.44125969518779573, 0.02468016513732295

1.4133, 11, 0.44125969518779573, 0.02468016513732295

1.48, 11, 0.44125969518779573, 0.02468016513732295

1.5467, 11, 0.44125969518779573, 0.02468016513732295

1.6133, 11, 0.44125969518779573, 0.02468016513732295

1.68, 11, 0.44125969518779573, 0.02468016513732295

1.7467, 11, 0.44125969518779573, 0.02468016513732295

1.8133, 11, 0.4396064764355967, 0.02359137885025645

1.88, 11, 0.4396064764355967, 0.02359137885025645

1.9467, 11, 0.4396064764355967, 0.02359137885025645

1.0133, 21, 0.44125969518779573, 0.02468016513732295

1.08, 21, 0.44125969518779573, 0.02468016513732295

1.1467, 21, 0.44125969518779573, 0.02468016513732295

1.2133, 21, 0.44125969518779573, 0.02468016513732295

1.28, 21, 0.44125969518779573, 0.02468016513732295

1.3467, 21, 0.44125969518779573, 0.02468016513732295

1.4133, 21, 0.44125969518779573, 0.02468016513732295

1.48, 21, 0.44125969518779573, 0.02468016513732295

1.5467, 21, 0.44125969518779573, 0.02468016513732295

1.6133, 21, 0.44125969518779573, 0.02468016513732295

1.68, 21, 0.44125969518779573, 0.02468016513732295

1.7467, 21, 0.44125969518779573, 0.02468016513732295

1.8133, 21, 0.4396064764355967, 0.02359137885025645

1.88, 21, 0.4396064764355967, 0.02359137885025645

1.9467, 21, 0.4396064764355967, 0.02359137885025645

1.0133, 31, 0.44125969518779573, 0.02468016513732295

1.08, 31, 0.44125969518779573, 0.02468016513732295

1.1467, 31, 0.44125969518779573, 0.02468016513732295

1.2133, 31, 0.44125969518779573, 0.02468016513732295

1.28, 31, 0.44125969518779573, 0.02468016513732295

1.3467, 31, 0.44125969518779573, 0.02468016513732295

1.4133, 31, 0.44125969518779573, 0.02468016513732295

1.48, 31, 0.44125969518779573, 0.02468016513732295

1.5467, 31, 0.44125969518779573, 0.02468016513732295

1.6133, 31, 0.44125969518779573, 0.02468016513732295

1.68, 31, 0.44125969518779573, 0.02468016513732295

1.7467, 31, 0.44125969518779573, 0.02468016513732295

1.8133, 31, 0.4396064764355967, 0.02359137885025645

1.88, 31, 0.4396064764355967, 0.02359137885025645

1.9467, 31, 0.4396064764355967, 0.02359137885025645

1.0133, 41, 0.44125969518779573, 0.02468016513732295

1.08, 41, 0.44125969518779573, 0.02468016513732295

1.1467, 41, 0.44125969518779573, 0.02468016513732295

1.2133, 41, 0.44125969518779573, 0.02468016513732295

1.28, 41, 0.44125969518779573, 0.02468016513732295

1.3467, 41, 0.44125969518779573, 0.02468016513732295

1.4133, 41, 0.44125969518779573, 0.02468016513732295

1.48, 41, 0.44125969518779573, 0.02468016513732295

1.5467, 41, 0.44125969518779573, 0.02468016513732295

1.6133, 41, 0.44125969518779573, 0.02468016513732295

1.68, 41, 0.44125969518779573, 0.02468016513732295

1.7467, 41, 0.44125969518779573, 0.02468016513732295

1.8133, 41, 0.4396064764355967, 0.02359137885025645

1.88, 41, 0.4396064764355967, 0.02359137885025645

1.9467, 41, 0.4396064764355967, 0.02359137885025645

1.0133, 51, 0.44125969518779573, 0.02468016513732295

1.08, 51, 0.44125969518779573, 0.02468016513732295

1.1467, 51, 0.44125969518779573, 0.02468016513732295

1.2133, 51, 0.44125969518779573, 0.02468016513732295

1.28, 51, 0.44125969518779573, 0.02468016513732295

1.3467, 51, 0.44125969518779573, 0.02468016513732295

1.4133, 51, 0.44125969518779573, 0.02468016513732295

1.48, 51, 0.44125969518779573, 0.02468016513732295

1.5467, 51, 0.44125969518779573, 0.02468016513732295

1.6133, 51, 0.44125969518779573, 0.02468016513732295

1.68, 51, 0.44125969518779573, 0.02468016513732295

1.7467, 51, 0.44125969518779573, 0.02468016513732295

1.8133, 51, 0.4396064764355967, 0.02359137885025645

1.88, 51, 0.4396064764355967, 0.02359137885025645

1.9467, 51, 0.4396064764355967, 0.02359137885025645

1.0133, 61, 0.44125969518779573, 0.02468016513732295

1.08, 61, 0.44125969518779573, 0.02468016513732295

1.1467, 61, 0.44125969518779573, 0.02468016513732295

1.2133, 61, 0.44125969518779573, 0.02468016513732295

1.28, 61, 0.44125969518779573, 0.02468016513732295

1.3467, 61, 0.44125969518779573, 0.02468016513732295

1.4133, 61, 0.44125969518779573, 0.02468016513732295

1.48, 61, 0.44125969518779573, 0.02468016513732295

1.5467, 61, 0.44125969518779573, 0.02468016513732295

1.6133, 61, 0.44125969518779573, 0.02468016513732295

1.68, 61, 0.44125969518779573, 0.02468016513732295

1.7467, 61, 0.44125969518779573, 0.02468016513732295

1.8133, 61, 0.4396064764355967, 0.02359137885025645

1.88, 61, 0.4396064764355967, 0.02359137885025645

1.9467, 61, 0.4396064764355967, 0.02359137885025645

1.0133, 71, 0.44125969518779573, 0.02468016513732295

1.08, 71, 0.44125969518779573, 0.02468016513732295

1.1467, 71, 0.44125969518779573, 0.02468016513732295

1.2133, 71, 0.44125969518779573, 0.02468016513732295

1.28, 71, 0.44125969518779573, 0.02468016513732295

1.3467, 71, 0.44125969518779573, 0.02468016513732295

1.4133, 71, 0.44125969518779573, 0.02468016513732295

1.48, 71, 0.44125969518779573, 0.02468016513732295

1.5467, 71, 0.44125969518779573, 0.02468016513732295

1.6133, 71, 0.44125969518779573, 0.02468016513732295

1.68, 71, 0.44125969518779573, 0.02468016513732295

1.7467, 71, 0.44125969518779573, 0.02468016513732295

1.8133, 71, 0.4396064764355967, 0.02359137885025645

1.88, 71, 0.4396064764355967, 0.02359137885025645

1.9467, 71, 0.4396064764355967, 0.02359137885025645

1.0133, 81, 0.44125969518779573, 0.02468016513732295

1.08, 81, 0.44125969518779573, 0.02468016513732295

1.1467, 81, 0.44125969518779573, 0.02468016513732295

1.2133, 81, 0.44125969518779573, 0.02468016513732295

1.28, 81, 0.44125969518779573, 0.02468016513732295

1.3467, 81, 0.44125969518779573, 0.02468016513732295

1.4133, 81, 0.44125969518779573, 0.02468016513732295

1.48, 81, 0.44125969518779573, 0.02468016513732295

1.5467, 81, 0.44125969518779573, 0.02468016513732295

1.6133, 81, 0.44125969518779573, 0.02468016513732295

1.68, 81, 0.44125969518779573, 0.02468016513732295

1.7467, 81, 0.44125969518779573, 0.02468016513732295

1.8133, 81, 0.4396064764355967, 0.02359137885025645

1.88, 81, 0.4396064764355967, 0.02359137885025645

1.9467, 81, 0.4396064764355967, 0.02359137885025645

1.0133, 91, 0.44125969518779573, 0.02468016513732295

1.08, 91, 0.44125969518779573, 0.02468016513732295

1.1467, 91, 0.44125969518779573, 0.02468016513732295

1.2133, 91, 0.44125969518779573, 0.02468016513732295

1.28, 91, 0.44125969518779573, 0.02468016513732295

1.3467, 91, 0.44125969518779573, 0.02468016513732295

1.4133, 91, 0.44125969518779573, 0.02468016513732295

1.48, 91, 0.44125969518779573, 0.02468016513732295

1.5467, 91, 0.44125969518779573, 0.02468016513732295

1.6133, 91, 0.44125969518779573, 0.02468016513732295

1.68, 91, 0.44125969518779573, 0.02468016513732295

1.7467, 91, 0.44125969518779573, 0.02468016513732295

1.8133, 91, 0.4396064764355967, 0.02359137885025645

1.88, 91, 0.4396064764355967, 0.02359137885025645

1.9467, 91, 0.4396064764355967, 0.02359137885025645

1.0133, 101, 0.44125969518779573, 0.02468016513732295

1.08, 101, 0.44125969518779573, 0.02468016513732295

1.1467, 101, 0.44125969518779573, 0.02468016513732295

1.2133, 101, 0.44125969518779573, 0.02468016513732295

1.28, 101, 0.44125969518779573, 0.02468016513732295

1.3467, 101, 0.44125969518779573, 0.02468016513732295

1.4133, 101, 0.44125969518779573, 0.02468016513732295

1.48, 101, 0.44125969518779573, 0.02468016513732295

1.5467, 101, 0.44125969518779573, 0.02468016513732295

1.6133, 101, 0.44125969518779573, 0.02468016513732295

1.68, 101, 0.44125969518779573, 0.02468016513732295

1.7467, 101, 0.44125969518779573, 0.02468016513732295

1.8133, 101, 0.4396064764355967, 0.02359137885025645

1.88, 101, 0.4396064764355967, 0.02359137885025645

1.9467, 101, 0.4396064764355967, 0.02359137885025645

1.0133, 111, 0.44125969518779573, 0.02468016513732295

1.08, 111, 0.44125969518779573, 0.02468016513732295

1.1467, 111, 0.44125969518779573, 0.02468016513732295

1.2133, 111, 0.44125969518779573, 0.02468016513732295

1.28, 111, 0.44125969518779573, 0.02468016513732295

1.3467, 111, 0.44125969518779573, 0.02468016513732295

1.4133, 111, 0.44125969518779573, 0.02468016513732295

1.48, 111, 0.44125969518779573, 0.02468016513732295

1.5467, 111, 0.44125969518779573, 0.02468016513732295

1.6133, 111, 0.44125969518779573, 0.02468016513732295

1.68, 111, 0.44125969518779573, 0.02468016513732295

1.7467, 111, 0.44125969518779573, 0.02468016513732295

1.8133, 111, 0.4396064764355967, 0.02359137885025645

1.88, 111, 0.4396064764355967, 0.02359137885025645

1.9467, 111, 0.4396064764355967, 0.02359137885025645

1.0133, 121, 0.44125969518779573, 0.02468016513732295

1.08, 121, 0.44125969518779573, 0.02468016513732295

1.1467, 121, 0.44125969518779573, 0.02468016513732295

1.2133, 121, 0.44125969518779573, 0.02468016513732295

1.28, 121, 0.44125969518779573, 0.02468016513732295

1.3467, 121, 0.44125969518779573, 0.02468016513732295

1.4133, 121, 0.44125969518779573, 0.02468016513732295

1.48, 121, 0.44125969518779573, 0.02468016513732295

1.5467, 121, 0.44125969518779573, 0.02468016513732295

1.6133, 121, 0.44125969518779573, 0.02468016513732295

1.68, 121, 0.44125969518779573, 0.02468016513732295

1.7467, 121, 0.44125969518779573, 0.02468016513732295

1.8133, 121, 0.4396064764355967, 0.02359137885025645

1.88, 121, 0.4396064764355967, 0.02359137885025645

1.9467, 121, 0.4396064764355967, 0.02359137885025645

1.0133, 131, 0.44125969518779573, 0.02468016513732295

1.08, 131, 0.44125969518779573, 0.02468016513732295

1.1467, 131, 0.44125969518779573, 0.02468016513732295

1.2133, 131, 0.44125969518779573, 0.02468016513732295

1.28, 131, 0.44125969518779573, 0.02468016513732295

1.3467, 131, 0.44125969518779573, 0.02468016513732295

1.4133, 131, 0.44125969518779573, 0.02468016513732295

1.48, 131, 0.44125969518779573, 0.02468016513732295

1.5467, 131, 0.44125969518779573, 0.02468016513732295

1.6133, 131, 0.44125969518779573, 0.02468016513732295

1.68, 131, 0.44125969518779573, 0.02468016513732295

1.7467, 131, 0.44125969518779573, 0.02468016513732295

1.8133, 131, 0.4396064764355967, 0.02359137885025645

1.88, 131, 0.4396064764355967, 0.02359137885025645

1.9467, 131, 0.4396064764355967, 0.02359137885025645

1.0133, 141, 0.44125969518779573, 0.02468016513732295

1.08, 141, 0.44125969518779573, 0.02468016513732295

1.1467, 141, 0.44125969518779573, 0.02468016513732295

1.2133, 141, 0.44125969518779573, 0.02468016513732295

1.28, 141, 0.44125969518779573, 0.02468016513732295

1.3467, 141, 0.44125969518779573, 0.02468016513732295

1.4133, 141, 0.44125969518779573, 0.02468016513732295

1.48, 141, 0.44125969518779573, 0.02468016513732295

1.5467, 141, 0.44125969518779573, 0.02468016513732295

1.6133, 141, 0.44125969518779573, 0.02468016513732295

1.68, 141, 0.44125969518779573, 0.02468016513732295

1.7467, 141, 0.44125969518779573, 0.02468016513732295

1.8133, 141, 0.4396064764355967, 0.02359137885025645

1.88, 141, 0.4396064764355967, 0.02359137885025645

1.9467, 141, 0.4396064764355967, 0.02359137885025645

1.0133, 151, 0.44125969518779573, 0.02468016513732295

1.08, 151, 0.44125969518779573, 0.02468016513732295

1.1467, 151, 0.44125969518779573, 0.02468016513732295

1.2133, 151, 0.44125969518779573, 0.02468016513732295

1.28, 151, 0.44125969518779573, 0.02468016513732295

1.3467, 151, 0.44125969518779573, 0.02468016513732295

1.4133, 151, 0.44125969518779573, 0.02468016513732295

1.48, 151, 0.44125969518779573, 0.02468016513732295

1.5467, 151, 0.44125969518779573, 0.02468016513732295

1.6133, 151, 0.44125969518779573, 0.02468016513732295

1.68, 151, 0.44125969518779573, 0.02468016513732295

1.7467, 151, 0.44125969518779573, 0.02468016513732295

1.8133, 151, 0.4396064764355967, 0.02359137885025645

1.88, 151, 0.4396064764355967, 0.02359137885025645

1.9467, 151, 0.4396064764355967, 0.02359137885025645

2.0133, 1, 0.2752546311924459, 0.032418567313766695

2.08, 1, 0.2752546311924459, 0.032418567313766695

2.1467, 1, 0.2752546311924459, 0.032418567313766695

2.2133, 1, 0.2752546311924459, 0.032418567313766695

2.28, 1, 0.2752546311924459, 0.032418567313766695

2.3467, 1, 0.2752546311924459, 0.032418567313766695

2.4133, 1, 0.2752546311924459, 0.032418567313766695

2.48, 1, 0.2752546311924459, 0.032418567313766695

2.5467, 1, 0.2752546311924459, 0.032418567313766695

2.6133, 1, 0.2752546311924459, 0.032418567313766695

2.68, 1, 0.2752546311924459, 0.032418567313766695

2.7467, 1, 0.2752546311924459, 0.032418567313766695

2.8133, 1, 0.2752546311924459, 0.032418567313766695

2.88, 1, 0.2752546311924459, 0.032418567313766695

2.9467, 1, 0.2752546311924459, 0.032418567313766695

2.0133, 11, 0.3759109431819749, 0.033345462774625675

2.08, 11, 0.3759109431819749, 0.033345462774625675

2.1467, 11, 0.3759109431819749, 0.033345462774625675

2.2133, 11, 0.3759109431819749, 0.033345462774625675

2.28, 11, 0.3759109431819749, 0.033345462774625675

2.3467, 11, 0.3759109431819749, 0.033345462774625675

2.4133, 11, 0.3759109431819749, 0.033345462774625675

2.48, 11, 0.3759109431819749, 0.033345462774625675

2.5467, 11, 0.3759109431819749, 0.033345462774625675

2.6133, 11, 0.3759109431819749, 0.033345462774625675

2.68, 11, 0.3759109431819749, 0.033345462774625675

2.7467, 11, 0.3759109431819749, 0.033345462774625675

2.8133, 11, 0.3759109431819749, 0.033345462774625675

2.88, 11, 0.3759109431819749, 0.033345462774625675

2.9467, 11, 0.3759109431819749, 0.033345462774625675

2.0133, 21, 0.3759109431819749, 0.033345462774625675

2.08, 21, 0.3759109431819749, 0.033345462774625675

2.1467, 21, 0.3759109431819749, 0.033345462774625675

2.2133, 21, 0.3759109431819749, 0.033345462774625675

2.28, 21, 0.3759109431819749, 0.033345462774625675

2.3467, 21, 0.3759109431819749, 0.033345462774625675

2.4133, 21, 0.3759109431819749, 0.033345462774625675

2.48, 21, 0.3759109431819749, 0.033345462774625675

2.5467, 21, 0.3759109431819749, 0.033345462774625675

2.6133, 21, 0.3759109431819749, 0.033345462774625675

2.68, 21, 0.3759109431819749, 0.033345462774625675

2.7467, 21, 0.3759109431819749, 0.033345462774625675

2.8133, 21, 0.3759109431819749, 0.033345462774625675

2.88, 21, 0.3759109431819749, 0.033345462774625675

2.9467, 21, 0.3759109431819749, 0.033345462774625675

2.0133, 31, 0.3759109431819749, 0.033345462774625675

2.08, 31, 0.3759109431819749, 0.033345462774625675

2.1467, 31, 0.3759109431819749, 0.033345462774625675

2.2133, 31, 0.3759109431819749, 0.033345462774625675

2.28, 31, 0.3759109431819749, 0.033345462774625675

2.3467, 31, 0.3759109431819749, 0.033345462774625675

2.4133, 31, 0.3759109431819749, 0.033345462774625675

2.48, 31, 0.3759109431819749, 0.033345462774625675

2.5467, 31, 0.3759109431819749, 0.033345462774625675

2.6133, 31, 0.3759109431819749, 0.033345462774625675

2.68, 31, 0.3759109431819749, 0.033345462774625675

2.7467, 31, 0.3759109431819749, 0.033345462774625675

2.8133, 31, 0.3759109431819749, 0.033345462774625675

2.88, 31, 0.3759109431819749, 0.033345462774625675

2.9467, 31, 0.3759109431819749, 0.033345462774625675

2.0133, 41, 0.3759109431819749, 0.033345462774625675

2.08, 41, 0.3759109431819749, 0.033345462774625675

2.1467, 41, 0.3759109431819749, 0.033345462774625675

2.2133, 41, 0.3759109431819749, 0.033345462774625675

2.28, 41, 0.3759109431819749, 0.033345462774625675

2.3467, 41, 0.3759109431819749, 0.033345462774625675

2.4133, 41, 0.3759109431819749, 0.033345462774625675

2.48, 41, 0.3759109431819749, 0.033345462774625675

2.5467, 41, 0.3759109431819749, 0.033345462774625675

2.6133, 41, 0.3759109431819749, 0.033345462774625675

2.68, 41, 0.3759109431819749, 0.033345462774625675

2.7467, 41, 0.3759109431819749, 0.033345462774625675

2.8133, 41, 0.3759109431819749, 0.033345462774625675

2.88, 41, 0.3759109431819749, 0.033345462774625675

2.9467, 41, 0.3759109431819749, 0.033345462774625675

2.0133, 51, 0.3759109431819749, 0.033345462774625675

2.08, 51, 0.3759109431819749, 0.033345462774625675

2.1467, 51, 0.3759109431819749, 0.033345462774625675

2.2133, 51, 0.3759109431819749, 0.033345462774625675

2.28, 51, 0.3759109431819749, 0.033345462774625675

2.3467, 51, 0.3759109431819749, 0.033345462774625675

2.4133, 51, 0.3759109431819749, 0.033345462774625675

2.48, 51, 0.3759109431819749, 0.033345462774625675

2.5467, 51, 0.3759109431819749, 0.033345462774625675

2.6133, 51, 0.3759109431819749, 0.033345462774625675

2.68, 51, 0.3759109431819749, 0.033345462774625675

2.7467, 51, 0.3759109431819749, 0.033345462774625675

2.8133, 51, 0.3759109431819749, 0.033345462774625675

2.88, 51, 0.3759109431819749, 0.033345462774625675

2.9467, 51, 0.3759109431819749, 0.033345462774625675

2.0133, 61, 0.3759109431819749, 0.033345462774625675

2.08, 61, 0.3759109431819749, 0.033345462774625675

2.1467, 61, 0.3759109431819749, 0.033345462774625675

2.2133, 61, 0.3759109431819749, 0.033345462774625675

2.28, 61, 0.3759109431819749, 0.033345462774625675

2.3467, 61, 0.3759109431819749, 0.033345462774625675

2.4133, 61, 0.3759109431819749, 0.033345462774625675

2.48, 61, 0.3759109431819749, 0.033345462774625675

2.5467, 61, 0.3759109431819749, 0.033345462774625675

2.6133, 61, 0.3759109431819749, 0.033345462774625675

2.68, 61, 0.3759109431819749, 0.033345462774625675

2.7467, 61, 0.3759109431819749, 0.033345462774625675

2.8133, 61, 0.3759109431819749, 0.033345462774625675

2.88, 61, 0.3759109431819749, 0.033345462774625675

2.9467, 61, 0.3759109431819749, 0.033345462774625675

2.0133, 71, 0.3759109431819749, 0.033345462774625675

2.08, 71, 0.3759109431819749, 0.033345462774625675

2.1467, 71, 0.3759109431819749, 0.033345462774625675

2.2133, 71, 0.3759109431819749, 0.033345462774625675

2.28, 71, 0.3759109431819749, 0.033345462774625675

2.3467, 71, 0.3759109431819749, 0.033345462774625675

2.4133, 71, 0.3759109431819749, 0.033345462774625675

2.48, 71, 0.3759109431819749, 0.033345462774625675

2.5467, 71, 0.3759109431819749, 0.033345462774625675

2.6133, 71, 0.3759109431819749, 0.033345462774625675

2.68, 71, 0.3759109431819749, 0.033345462774625675

2.7467, 71, 0.3759109431819749, 0.033345462774625675

2.8133, 71, 0.3759109431819749, 0.033345462774625675

2.88, 71, 0.3759109431819749, 0.033345462774625675

2.9467, 71, 0.3759109431819749, 0.033345462774625675

2.0133, 81, 0.3759109431819749, 0.033345462774625675

2.08, 81, 0.3759109431819749, 0.033345462774625675

2.1467, 81, 0.3759109431819749, 0.033345462774625675

2.2133, 81, 0.3759109431819749, 0.033345462774625675

2.28, 81, 0.3759109431819749, 0.033345462774625675

2.3467, 81, 0.3759109431819749, 0.033345462774625675

2.4133, 81, 0.3759109431819749, 0.033345462774625675

2.48, 81, 0.3759109431819749, 0.033345462774625675

2.5467, 81, 0.3759109431819749, 0.033345462774625675

2.6133, 81, 0.3759109431819749, 0.033345462774625675

2.68, 81, 0.3759109431819749, 0.033345462774625675

2.7467, 81, 0.3759109431819749, 0.033345462774625675

2.8133, 81, 0.3759109431819749, 0.033345462774625675

2.88, 81, 0.3759109431819749, 0.033345462774625675

2.9467, 81, 0.3759109431819749, 0.033345462774625675

2.0133, 91, 0.3759109431819749, 0.033345462774625675

2.08, 91, 0.3759109431819749, 0.033345462774625675

2.1467, 91, 0.3759109431819749, 0.033345462774625675

2.2133, 91, 0.3759109431819749, 0.033345462774625675

2.28, 91, 0.3759109431819749, 0.033345462774625675

2.3467, 91, 0.3759109431819749, 0.033345462774625675

2.4133, 91, 0.3759109431819749, 0.033345462774625675

2.48, 91, 0.3759109431819749, 0.033345462774625675

2.5467, 91, 0.3759109431819749, 0.033345462774625675

2.6133, 91, 0.3759109431819749, 0.033345462774625675

2.68, 91, 0.3759109431819749, 0.033345462774625675

2.7467, 91, 0.3759109431819749, 0.033345462774625675

2.8133, 91, 0.3759109431819749, 0.033345462774625675

2.88, 91, 0.3759109431819749, 0.033345462774625675

2.9467, 91, 0.3759109431819749, 0.033345462774625675

2.0133, 101, 0.3759109431819749, 0.033345462774625675

2.08, 101, 0.3759109431819749, 0.033345462774625675

2.1467, 101, 0.3759109431819749, 0.033345462774625675

2.2133, 101, 0.3759109431819749, 0.033345462774625675

2.28, 101, 0.3759109431819749, 0.033345462774625675

2.3467, 101, 0.3759109431819749, 0.033345462774625675

2.4133, 101, 0.3759109431819749, 0.033345462774625675

2.48, 101, 0.3759109431819749, 0.033345462774625675

2.5467, 101, 0.3759109431819749, 0.033345462774625675

2.6133, 101, 0.3759109431819749, 0.033345462774625675

2.68, 101, 0.3759109431819749, 0.033345462774625675

2.7467, 101, 0.3759109431819749, 0.033345462774625675

2.8133, 101, 0.3759109431819749, 0.033345462774625675

2.88, 101, 0.3759109431819749, 0.033345462774625675

2.9467, 101, 0.3759109431819749, 0.033345462774625675

2.0133, 111, 0.3759109431819749, 0.033345462774625675

2.08, 111, 0.3759109431819749, 0.033345462774625675

2.1467, 111, 0.3759109431819749, 0.033345462774625675

2.2133, 111, 0.3759109431819749, 0.033345462774625675

2.28, 111, 0.3759109431819749, 0.033345462774625675

2.3467, 111, 0.3759109431819749, 0.033345462774625675

2.4133, 111, 0.3759109431819749, 0.033345462774625675

2.48, 111, 0.3759109431819749, 0.033345462774625675

2.5467, 111, 0.3759109431819749, 0.033345462774625675

2.6133, 111, 0.3759109431819749, 0.033345462774625675

2.68, 111, 0.3759109431819749, 0.033345462774625675

2.7467, 111, 0.3759109431819749, 0.033345462774625675

2.8133, 111, 0.3759109431819749, 0.033345462774625675

2.88, 111, 0.3759109431819749, 0.033345462774625675

2.9467, 111, 0.3759109431819749, 0.033345462774625675

2.0133, 121, 0.3759109431819749, 0.033345462774625675

2.08, 121, 0.3759109431819749, 0.033345462774625675

2.1467, 121, 0.3759109431819749, 0.033345462774625675

2.2133, 121, 0.3759109431819749, 0.033345462774625675

2.28, 121, 0.3759109431819749, 0.033345462774625675

2.3467, 121, 0.3759109431819749, 0.033345462774625675

2.4133, 121, 0.3759109431819749, 0.033345462774625675

2.48, 121, 0.3759109431819749, 0.033345462774625675

2.5467, 121, 0.3759109431819749, 0.033345462774625675

2.6133, 121, 0.3759109431819749, 0.033345462774625675

2.68, 121, 0.3759109431819749, 0.033345462774625675

2.7467, 121, 0.3759109431819749, 0.033345462774625675

2.8133, 121, 0.3759109431819749, 0.033345462774625675

2.88, 121, 0.3759109431819749, 0.033345462774625675

2.9467, 121, 0.3759109431819749, 0.033345462774625675

2.0133, 131, 0.3759109431819749, 0.033345462774625675

2.08, 131, 0.3759109431819749, 0.033345462774625675

2.1467, 131, 0.3759109431819749, 0.033345462774625675

2.2133, 131, 0.3759109431819749, 0.033345462774625675

2.28, 131, 0.3759109431819749, 0.033345462774625675

2.3467, 131, 0.3759109431819749, 0.033345462774625675

2.4133, 131, 0.3759109431819749, 0.033345462774625675

2.48, 131, 0.3759109431819749, 0.033345462774625675

2.5467, 131, 0.3759109431819749, 0.033345462774625675

2.6133, 131, 0.3759109431819749, 0.033345462774625675

2.68, 131, 0.3759109431819749, 0.033345462774625675

2.7467, 131, 0.3759109431819749, 0.033345462774625675

2.8133, 131, 0.3759109431819749, 0.033345462774625675

2.88, 131, 0.3759109431819749, 0.033345462774625675

2.9467, 131, 0.3759109431819749, 0.033345462774625675

2.0133, 141, 0.3759109431819749, 0.033345462774625675

2.08, 141, 0.3759109431819749, 0.033345462774625675

2.1467, 141, 0.3759109431819749, 0.033345462774625675

2.2133, 141, 0.3759109431819749, 0.033345462774625675

2.28, 141, 0.3759109431819749, 0.033345462774625675

2.3467, 141, 0.3759109431819749, 0.033345462774625675

2.4133, 141, 0.3759109431819749, 0.033345462774625675

2.48, 141, 0.3759109431819749, 0.033345462774625675

2.5467, 141, 0.3759109431819749, 0.033345462774625675

2.6133, 141, 0.3759109431819749, 0.033345462774625675

2.68, 141, 0.3759109431819749, 0.033345462774625675

2.7467, 141, 0.3759109431819749, 0.033345462774625675

2.8133, 141, 0.3759109431819749, 0.033345462774625675

2.88, 141, 0.3759109431819749, 0.033345462774625675

2.9467, 141, 0.3759109431819749, 0.033345462774625675

2.0133, 151, 0.3759109431819749, 0.033345462774625675

2.08, 151, 0.3759109431819749, 0.033345462774625675

2.1467, 151, 0.3759109431819749, 0.033345462774625675

2.2133, 151, 0.3759109431819749, 0.033345462774625675

2.28, 151, 0.3759109431819749, 0.033345462774625675

2.3467, 151, 0.3759109431819749, 0.033345462774625675

2.4133, 151, 0.3759109431819749, 0.033345462774625675

2.48, 151, 0.3759109431819749, 0.033345462774625675

2.5467, 151, 0.3759109431819749, 0.033345462774625675

2.6133, 151, 0.3759109431819749, 0.033345462774625675

2.68, 151, 0.3759109431819749, 0.033345462774625675

2.7467, 151, 0.3759109431819749, 0.033345462774625675

2.8133, 151, 0.3759109431819749, 0.033345462774625675

2.88, 151, 0.3759109431819749, 0.033345462774625675

2.9467, 151, 0.3759109431819749, 0.033345462774625675

3.0133, 1, 0.2752546311924459, 0.032418567313766695

3.08, 1, 0.2752546311924459, 0.032418567313766695

3.1467, 1, 0.2752546311924459, 0.032418567313766695

3.2133, 1, 0.2752546311924459, 0.032418567313766695

3.28, 1, 0.2752546311924459, 0.032418567313766695

3.3467, 1, 0.2752546311924459, 0.032418567313766695

3.4133, 1, 0.2752546311924459, 0.032418567313766695

3.48, 1, 0.2752546311924459, 0.032418567313766695

3.5467, 1, 0.2752546311924459, 0.032418567313766695

3.6133, 1, 0.2752546311924459, 0.032418567313766695

3.68, 1, 0.2752546311924459, 0.032418567313766695

3.7467, 1, 0.2752546311924459, 0.032418567313766695

3.8133, 1, 0.2752546311924459, 0.032418567313766695

3.88, 1, 0.2752546311924459, 0.032418567313766695

3.9467, 1, 0.2752546311924459, 0.032418567313766695

3.0133, 11, 0.3580375476396738, 0.03713095634680183

3.08, 11, 0.3580375476396738, 0.03713095634680183

3.1467, 11, 0.3580375476396738, 0.03713095634680183

3.2133, 11, 0.3580375476396738, 0.03713095634680183

3.28, 11, 0.3580375476396738, 0.03713095634680183

3.3467, 11, 0.3580375476396738, 0.03713095634680183

3.4133, 11, 0.3580375476396738, 0.03713095634680183

3.48, 11, 0.3580375476396738, 0.03713095634680183

3.5467, 11, 0.3580375476396738, 0.03713095634680183

3.6133, 11, 0.3580375476396738, 0.03713095634680183

3.68, 11, 0.3580375476396738, 0.03713095634680183

3.7467, 11, 0.3580375476396738, 0.03713095634680183

3.8133, 11, 0.3580375476396738, 0.03713095634680183

3.88, 11, 0.3580375476396738, 0.03713095634680183

3.9467, 11, 0.3580375476396738, 0.03713095634680183

3.0133, 21, 0.3580375476396738, 0.03713095634680183

3.08, 21, 0.3580375476396738, 0.03713095634680183

3.1467, 21, 0.3580375476396738, 0.03713095634680183

3.2133, 21, 0.3580375476396738, 0.03713095634680183

3.28, 21, 0.3580375476396738, 0.03713095634680183

3.3467, 21, 0.3580375476396738, 0.03713095634680183

3.4133, 21, 0.3580375476396738, 0.03713095634680183

3.48, 21, 0.3580375476396738, 0.03713095634680183

3.5467, 21, 0.3580375476396738, 0.03713095634680183

3.6133, 21, 0.3580375476396738, 0.03713095634680183

3.68, 21, 0.3580375476396738, 0.03713095634680183

3.7467, 21, 0.3580375476396738, 0.03713095634680183

3.8133, 21, 0.3580375476396738, 0.03713095634680183

3.88, 21, 0.3580375476396738, 0.03713095634680183

3.9467, 21, 0.3580375476396738, 0.03713095634680183

3.0133, 31, 0.3580375476396738, 0.03713095634680183

3.08, 31, 0.3580375476396738, 0.03713095634680183

3.1467, 31, 0.3580375476396738, 0.03713095634680183

3.2133, 31, 0.3580375476396738, 0.03713095634680183

3.28, 31, 0.3580375476396738, 0.03713095634680183

3.3467, 31, 0.3580375476396738, 0.03713095634680183

3.4133, 31, 0.3580375476396738, 0.03713095634680183

3.48, 31, 0.3580375476396738, 0.03713095634680183

3.5467, 31, 0.3580375476396738, 0.03713095634680183

3.6133, 31, 0.3580375476396738, 0.03713095634680183

3.68, 31, 0.3580375476396738, 0.03713095634680183

3.7467, 31, 0.3580375476396738, 0.03713095634680183

3.8133, 31, 0.3580375476396738, 0.03713095634680183

3.88, 31, 0.3580375476396738, 0.03713095634680183

3.9467, 31, 0.3580375476396738, 0.03713095634680183

3.0133, 41, 0.3580375476396738, 0.03713095634680183

3.08, 41, 0.3580375476396738, 0.03713095634680183

3.1467, 41, 0.3580375476396738, 0.03713095634680183

3.2133, 41, 0.3580375476396738, 0.03713095634680183

3.28, 41, 0.3580375476396738, 0.03713095634680183

3.3467, 41, 0.3580375476396738, 0.03713095634680183

3.4133, 41, 0.3580375476396738, 0.03713095634680183

3.48, 41, 0.3580375476396738, 0.03713095634680183

3.5467, 41, 0.3580375476396738, 0.03713095634680183

3.6133, 41, 0.3580375476396738, 0.03713095634680183

3.68, 41, 0.3580375476396738, 0.03713095634680183

3.7467, 41, 0.3580375476396738, 0.03713095634680183

3.8133, 41, 0.3580375476396738, 0.03713095634680183

3.88, 41, 0.3580375476396738, 0.03713095634680183

3.9467, 41, 0.3580375476396738, 0.03713095634680183

3.0133, 51, 0.3580375476396738, 0.03713095634680183

3.08, 51, 0.3580375476396738, 0.03713095634680183

3.1467, 51, 0.3580375476396738, 0.03713095634680183

3.2133, 51, 0.3580375476396738, 0.03713095634680183

3.28, 51, 0.3580375476396738, 0.03713095634680183

3.3467, 51, 0.3580375476396738, 0.03713095634680183

3.4133, 51, 0.3580375476396738, 0.03713095634680183

3.48, 51, 0.3580375476396738, 0.03713095634680183

3.5467, 51, 0.3580375476396738, 0.03713095634680183

3.6133, 51, 0.3580375476396738, 0.03713095634680183

3.68, 51, 0.3580375476396738, 0.03713095634680183

3.7467, 51, 0.3580375476396738, 0.03713095634680183

3.8133, 51, 0.3580375476396738, 0.03713095634680183

3.88, 51, 0.3580375476396738, 0.03713095634680183

3.9467, 51, 0.3580375476396738, 0.03713095634680183

3.0133, 61, 0.3580375476396738, 0.03713095634680183

3.08, 61, 0.3580375476396738, 0.03713095634680183

3.1467, 61, 0.3580375476396738, 0.03713095634680183

3.2133, 61, 0.3580375476396738, 0.03713095634680183

3.28, 61, 0.3580375476396738, 0.03713095634680183

3.3467, 61, 0.3580375476396738, 0.03713095634680183

3.4133, 61, 0.3580375476396738, 0.03713095634680183

3.48, 61, 0.3580375476396738, 0.03713095634680183

3.5467, 61, 0.3580375476396738, 0.03713095634680183

3.6133, 61, 0.3580375476396738, 0.03713095634680183

3.68, 61, 0.3580375476396738, 0.03713095634680183

3.7467, 61, 0.3580375476396738, 0.03713095634680183

3.8133, 61, 0.3580375476396738, 0.03713095634680183

3.88, 61, 0.3580375476396738, 0.03713095634680183

3.9467, 61, 0.3580375476396738, 0.03713095634680183

3.0133, 71, 0.3580375476396738, 0.03713095634680183

3.08, 71, 0.3580375476396738, 0.03713095634680183

3.1467, 71, 0.3580375476396738, 0.03713095634680183

3.2133, 71, 0.3580375476396738, 0.03713095634680183

3.28, 71, 0.3580375476396738, 0.03713095634680183

3.3467, 71, 0.3580375476396738, 0.03713095634680183

3.4133, 71, 0.3580375476396738, 0.03713095634680183

3.48, 71, 0.3580375476396738, 0.03713095634680183

3.5467, 71, 0.3580375476396738, 0.03713095634680183

3.6133, 71, 0.3580375476396738, 0.03713095634680183

3.68, 71, 0.3580375476396738, 0.03713095634680183

3.7467, 71, 0.3580375476396738, 0.03713095634680183

3.8133, 71, 0.3580375476396738, 0.03713095634680183

3.88, 71, 0.3580375476396738, 0.03713095634680183

3.9467, 71, 0.3580375476396738, 0.03713095634680183

3.0133, 81, 0.3580375476396738, 0.03713095634680183

3.08, 81, 0.3580375476396738, 0.03713095634680183

3.1467, 81, 0.3580375476396738, 0.03713095634680183

3.2133, 81, 0.3580375476396738, 0.03713095634680183

3.28, 81, 0.3580375476396738, 0.03713095634680183

3.3467, 81, 0.3580375476396738, 0.03713095634680183

3.4133, 81, 0.3580375476396738, 0.03713095634680183

3.48, 81, 0.3580375476396738, 0.03713095634680183

3.5467, 81, 0.3580375476396738, 0.03713095634680183

3.6133, 81, 0.3580375476396738, 0.03713095634680183

3.68, 81, 0.3580375476396738, 0.03713095634680183

3.7467, 81, 0.3580375476396738, 0.03713095634680183

3.8133, 81, 0.3580375476396738, 0.03713095634680183

3.88, 81, 0.3580375476396738, 0.03713095634680183

3.9467, 81, 0.3580375476396738, 0.03713095634680183

3.0133, 91, 0.3580375476396738, 0.03713095634680183

3.08, 91, 0.3580375476396738, 0.03713095634680183

3.1467, 91, 0.3580375476396738, 0.03713095634680183

3.2133, 91, 0.3580375476396738, 0.03713095634680183

3.28, 91, 0.3580375476396738, 0.03713095634680183

3.3467, 91, 0.3580375476396738, 0.03713095634680183

3.4133, 91, 0.3580375476396738, 0.03713095634680183

3.48, 91, 0.3580375476396738, 0.03713095634680183

3.5467, 91, 0.3580375476396738, 0.03713095634680183

3.6133, 91, 0.3580375476396738, 0.03713095634680183

3.68, 91, 0.3580375476396738, 0.03713095634680183

3.7467, 91, 0.3580375476396738, 0.03713095634680183

3.8133, 91, 0.3580375476396738, 0.03713095634680183

3.88, 91, 0.3580375476396738, 0.03713095634680183

3.9467, 91, 0.3580375476396738, 0.03713095634680183

3.0133, 101, 0.3580375476396738, 0.03713095634680183

3.08, 101, 0.3580375476396738, 0.03713095634680183

3.1467, 101, 0.3580375476396738, 0.03713095634680183

3.2133, 101, 0.3580375476396738, 0.03713095634680183

3.28, 101, 0.3580375476396738, 0.03713095634680183

3.3467, 101, 0.3580375476396738, 0.03713095634680183

3.4133, 101, 0.3580375476396738, 0.03713095634680183

3.48, 101, 0.3580375476396738, 0.03713095634680183

3.5467, 101, 0.3580375476396738, 0.03713095634680183

3.6133, 101, 0.3580375476396738, 0.03713095634680183

3.68, 101, 0.3580375476396738, 0.03713095634680183

3.7467, 101, 0.3580375476396738, 0.03713095634680183

3.8133, 101, 0.3580375476396738, 0.03713095634680183

3.88, 101, 0.3580375476396738, 0.03713095634680183

3.9467, 101, 0.3580375476396738, 0.03713095634680183

3.0133, 111, 0.3580375476396738, 0.03713095634680183

3.08, 111, 0.3580375476396738, 0.03713095634680183

3.1467, 111, 0.3580375476396738, 0.03713095634680183

3.2133, 111, 0.3580375476396738, 0.03713095634680183

3.28, 111, 0.3580375476396738, 0.03713095634680183

3.3467, 111, 0.3580375476396738, 0.03713095634680183

3.4133, 111, 0.3580375476396738, 0.03713095634680183

3.48, 111, 0.3580375476396738, 0.03713095634680183

3.5467, 111, 0.3580375476396738, 0.03713095634680183

3.6133, 111, 0.3580375476396738, 0.03713095634680183

3.68, 111, 0.3580375476396738, 0.03713095634680183

3.7467, 111, 0.3580375476396738, 0.03713095634680183

3.8133, 111, 0.3580375476396738, 0.03713095634680183

3.88, 111, 0.3580375476396738, 0.03713095634680183

3.9467, 111, 0.3580375476396738, 0.03713095634680183

3.0133, 121, 0.3580375476396738, 0.03713095634680183

3.08, 121, 0.3580375476396738, 0.03713095634680183

3.1467, 121, 0.3580375476396738, 0.03713095634680183

3.2133, 121, 0.3580375476396738, 0.03713095634680183

3.28, 121, 0.3580375476396738, 0.03713095634680183

3.3467, 121, 0.3580375476396738, 0.03713095634680183

3.4133, 121, 0.3580375476396738, 0.03713095634680183

3.48, 121, 0.3580375476396738, 0.03713095634680183

3.5467, 121, 0.3580375476396738, 0.03713095634680183

3.6133, 121, 0.3580375476396738, 0.03713095634680183

3.68, 121, 0.3580375476396738, 0.03713095634680183

3.7467, 121, 0.3580375476396738, 0.03713095634680183

3.8133, 121, 0.3580375476396738, 0.03713095634680183

3.88, 121, 0.3580375476396738, 0.03713095634680183

3.9467, 121, 0.3580375476396738, 0.03713095634680183

3.0133, 131, 0.3580375476396738, 0.03713095634680183

3.08, 131, 0.3580375476396738, 0.03713095634680183

3.1467, 131, 0.3580375476396738, 0.03713095634680183

3.2133, 131, 0.3580375476396738, 0.03713095634680183

3.28, 131, 0.3580375476396738, 0.03713095634680183

3.3467, 131, 0.3580375476396738, 0.03713095634680183

3.4133, 131, 0.3580375476396738, 0.03713095634680183

3.48, 131, 0.3580375476396738, 0.03713095634680183

3.5467, 131, 0.3580375476396738, 0.03713095634680183

3.6133, 131, 0.3580375476396738, 0.03713095634680183

3.68, 131, 0.3580375476396738, 0.03713095634680183

3.7467, 131, 0.3580375476396738, 0.03713095634680183

3.8133, 131, 0.3580375476396738, 0.03713095634680183

3.88, 131, 0.3580375476396738, 0.03713095634680183

3.9467, 131, 0.3580375476396738, 0.03713095634680183

3.0133, 141, 0.3580375476396738, 0.03713095634680183

3.08, 141, 0.3580375476396738, 0.03713095634680183

3.1467, 141, 0.3580375476396738, 0.03713095634680183

3.2133, 141, 0.3580375476396738, 0.03713095634680183

3.28, 141, 0.3580375476396738, 0.03713095634680183

3.3467, 141, 0.3580375476396738, 0.03713095634680183

3.4133, 141, 0.3580375476396738, 0.03713095634680183

3.48, 141, 0.3580375476396738, 0.03713095634680183

3.5467, 141, 0.3580375476396738, 0.03713095634680183

3.6133, 141, 0.3580375476396738, 0.03713095634680183

3.68, 141, 0.3580375476396738, 0.03713095634680183

3.7467, 141, 0.3580375476396738, 0.03713095634680183

3.8133, 141, 0.3580375476396738, 0.03713095634680183

3.88, 141, 0.3580375476396738, 0.03713095634680183

3.9467, 141, 0.3580375476396738, 0.03713095634680183

3.0133, 151, 0.3580375476396738, 0.03713095634680183

3.08, 151, 0.3580375476396738, 0.03713095634680183

3.1467, 151, 0.3580375476396738, 0.03713095634680183

3.2133, 151, 0.3580375476396738, 0.03713095634680183

3.28, 151, 0.3580375476396738, 0.03713095634680183

3.3467, 151, 0.3580375476396738, 0.03713095634680183

3.4133, 151, 0.3580375476396738, 0.03713095634680183

3.48, 151, 0.3580375476396738, 0.03713095634680183

3.5467, 151, 0.3580375476396738, 0.03713095634680183

3.6133, 151, 0.3580375476396738, 0.03713095634680183

3.68, 151, 0.3580375476396738, 0.03713095634680183

3.7467, 151, 0.3580375476396738, 0.03713095634680183

3.8133, 151, 0.3580375476396738, 0.03713095634680183

3.88, 151, 0.3580375476396738, 0.03713095634680183

3.9467, 151, 0.3580375476396738, 0.03713095634680183

4.0133, 1, 0.2752546311924459, 0.032418567313766695

4.08, 1, 0.2752546311924459, 0.032418567313766695

4.1467, 1, 0.2752546311924459, 0.032418567313766695

4.2133, 1, 0.2752546311924459, 0.032418567313766695

4.28, 1, 0.2752546311924459, 0.032418567313766695

4.3467, 1, 0.2752546311924459, 0.032418567313766695

4.4133, 1, 0.2752546311924459, 0.032418567313766695

4.48, 1, 0.2752546311924459, 0.032418567313766695

4.5467, 1, 0.2752546311924459, 0.032418567313766695

4.6133, 1, 0.2752546311924459, 0.032418567313766695

4.68, 1, 0.2752546311924459, 0.032418567313766695

4.7467, 1, 0.2752546311924459, 0.032418567313766695

4.8133, 1, 0.2752546311924459, 0.032418567313766695

4.88, 1, 0.2752546311924459, 0.032418567313766695

4.9467, 1, 0.2752546311924459, 0.032418567313766695

4.0133, 11, 0.33193865927886895, 0.0339529836609295

4.08, 11, 0.33193865927886895, 0.0339529836609295

4.1467, 11, 0.33193865927886895, 0.0339529836609295

4.2133, 11, 0.33193865927886895, 0.0339529836609295

4.28, 11, 0.33193865927886895, 0.0339529836609295

4.3467, 11, 0.33193865927886895, 0.0339529836609295

4.4133, 11, 0.33193865927886895, 0.0339529836609295

4.48, 11, 0.33193865927886895, 0.0339529836609295

4.5467, 11, 0.33193865927886895, 0.0339529836609295

4.6133, 11, 0.33193865927886895, 0.0339529836609295

4.68, 11, 0.33193865927886895, 0.0339529836609295

4.7467, 11, 0.33193865927886895, 0.0339529836609295

4.8133, 11, 0.33193865927886895, 0.0339529836609295

4.88, 11, 0.33193865927886895, 0.0339529836609295

4.9467, 11, 0.33193865927886895, 0.0339529836609295

4.0133, 21, 0.33193865927886895, 0.0339529836609295

4.08, 21, 0.33193865927886895, 0.0339529836609295

4.1467, 21, 0.33193865927886895, 0.0339529836609295

4.2133, 21, 0.33193865927886895, 0.0339529836609295

4.28, 21, 0.33193865927886895, 0.0339529836609295

4.3467, 21, 0.33193865927886895, 0.0339529836609295

4.4133, 21, 0.33193865927886895, 0.0339529836609295

4.48, 21, 0.33193865927886895, 0.0339529836609295

4.5467, 21, 0.33193865927886895, 0.0339529836609295

4.6133, 21, 0.33193865927886895, 0.0339529836609295

4.68, 21, 0.33193865927886895, 0.0339529836609295

4.7467, 21, 0.33193865927886895, 0.0339529836609295

4.8133, 21, 0.33193865927886895, 0.0339529836609295

4.88, 21, 0.33193865927886895, 0.0339529836609295

4.9467, 21, 0.33193865927886895, 0.0339529836609295

4.0133, 31, 0.33193865927886895, 0.0339529836609295

4.08, 31, 0.33193865927886895, 0.0339529836609295

4.1467, 31, 0.33193865927886895, 0.0339529836609295

4.2133, 31, 0.33193865927886895, 0.0339529836609295

4.28, 31, 0.33193865927886895, 0.0339529836609295

4.3467, 31, 0.33193865927886895, 0.0339529836609295

4.4133, 31, 0.33193865927886895, 0.0339529836609295

4.48, 31, 0.33193865927886895, 0.0339529836609295

4.5467, 31, 0.33193865927886895, 0.0339529836609295

4.6133, 31, 0.33193865927886895, 0.0339529836609295

4.68, 31, 0.33193865927886895, 0.0339529836609295

4.7467, 31, 0.33193865927886895, 0.0339529836609295

4.8133, 31, 0.33193865927886895, 0.0339529836609295

4.88, 31, 0.33193865927886895, 0.0339529836609295

4.9467, 31, 0.33193865927886895, 0.0339529836609295

4.0133, 41, 0.33193865927886895, 0.0339529836609295

4.08, 41, 0.33193865927886895, 0.0339529836609295

4.1467, 41, 0.33193865927886895, 0.0339529836609295

4.2133, 41, 0.33193865927886895, 0.0339529836609295

4.28, 41, 0.33193865927886895, 0.0339529836609295

4.3467, 41, 0.33193865927886895, 0.0339529836609295

4.4133, 41, 0.33193865927886895, 0.0339529836609295

4.48, 41, 0.33193865927886895, 0.0339529836609295

4.5467, 41, 0.33193865927886895, 0.0339529836609295

4.6133, 41, 0.33193865927886895, 0.0339529836609295

4.68, 41, 0.33193865927886895, 0.0339529836609295

4.7467, 41, 0.33193865927886895, 0.0339529836609295

4.8133, 41, 0.33193865927886895, 0.0339529836609295

4.88, 41, 0.33193865927886895, 0.0339529836609295

4.9467, 41, 0.33193865927886895, 0.0339529836609295

4.0133, 51, 0.33193865927886895, 0.0339529836609295

4.08, 51, 0.33193865927886895, 0.0339529836609295

4.1467, 51, 0.33193865927886895, 0.0339529836609295

4.2133, 51, 0.33193865927886895, 0.0339529836609295

4.28, 51, 0.33193865927886895, 0.0339529836609295

4.3467, 51, 0.33193865927886895, 0.0339529836609295

4.4133, 51, 0.33193865927886895, 0.0339529836609295

4.48, 51, 0.33193865927886895, 0.0339529836609295

4.5467, 51, 0.33193865927886895, 0.0339529836609295

4.6133, 51, 0.33193865927886895, 0.0339529836609295

4.68, 51, 0.33193865927886895, 0.0339529836609295

4.7467, 51, 0.33193865927886895, 0.0339529836609295

4.8133, 51, 0.33193865927886895, 0.0339529836609295

4.88, 51, 0.33193865927886895, 0.0339529836609295

4.9467, 51, 0.33193865927886895, 0.0339529836609295

4.0133, 61, 0.33193865927886895, 0.0339529836609295

4.08, 61, 0.33193865927886895, 0.0339529836609295

4.1467, 61, 0.33193865927886895, 0.0339529836609295

4.2133, 61, 0.33193865927886895, 0.0339529836609295

4.28, 61, 0.33193865927886895, 0.0339529836609295

4.3467, 61, 0.33193865927886895, 0.0339529836609295

4.4133, 61, 0.33193865927886895, 0.0339529836609295

4.48, 61, 0.33193865927886895, 0.0339529836609295

4.5467, 61, 0.33193865927886895, 0.0339529836609295

4.6133, 61, 0.33193865927886895, 0.0339529836609295

4.68, 61, 0.33193865927886895, 0.0339529836609295

4.7467, 61, 0.33193865927886895, 0.0339529836609295

4.8133, 61, 0.33193865927886895, 0.0339529836609295

4.88, 61, 0.33193865927886895, 0.0339529836609295

4.9467, 61, 0.33193865927886895, 0.0339529836609295

4.0133, 71, 0.33193865927886895, 0.0339529836609295

4.08, 71, 0.33193865927886895, 0.0339529836609295

4.1467, 71, 0.33193865927886895, 0.0339529836609295

4.2133, 71, 0.33193865927886895, 0.0339529836609295

4.28, 71, 0.33193865927886895, 0.0339529836609295

4.3467, 71, 0.33193865927886895, 0.0339529836609295

4.4133, 71, 0.33193865927886895, 0.0339529836609295

4.48, 71, 0.33193865927886895, 0.0339529836609295

4.5467, 71, 0.33193865927886895, 0.0339529836609295

4.6133, 71, 0.33193865927886895, 0.0339529836609295

4.68, 71, 0.33193865927886895, 0.0339529836609295

4.7467, 71, 0.33193865927886895, 0.0339529836609295

4.8133, 71, 0.33193865927886895, 0.0339529836609295

4.88, 71, 0.33193865927886895, 0.0339529836609295

4.9467, 71, 0.33193865927886895, 0.0339529836609295

4.0133, 81, 0.33193865927886895, 0.0339529836609295

4.08, 81, 0.33193865927886895, 0.0339529836609295

4.1467, 81, 0.33193865927886895, 0.0339529836609295

4.2133, 81, 0.33193865927886895, 0.0339529836609295

4.28, 81, 0.33193865927886895, 0.0339529836609295

4.3467, 81, 0.33193865927886895, 0.0339529836609295

4.4133, 81, 0.33193865927886895, 0.0339529836609295

4.48, 81, 0.33193865927886895, 0.0339529836609295

4.5467, 81, 0.33193865927886895, 0.0339529836609295

4.6133, 81, 0.33193865927886895, 0.0339529836609295

4.68, 81, 0.33193865927886895, 0.0339529836609295

4.7467, 81, 0.33193865927886895, 0.0339529836609295

4.8133, 81, 0.33193865927886895, 0.0339529836609295

4.88, 81, 0.33193865927886895, 0.0339529836609295

4.9467, 81, 0.33193865927886895, 0.0339529836609295

4.0133, 91, 0.33193865927886895, 0.0339529836609295

4.08, 91, 0.33193865927886895, 0.0339529836609295

4.1467, 91, 0.33193865927886895, 0.0339529836609295

4.2133, 91, 0.33193865927886895, 0.0339529836609295

4.28, 91, 0.33193865927886895, 0.0339529836609295

4.3467, 91, 0.33193865927886895, 0.0339529836609295

4.4133, 91, 0.33193865927886895, 0.0339529836609295

4.48, 91, 0.33193865927886895, 0.0339529836609295

4.5467, 91, 0.33193865927886895, 0.0339529836609295

4.6133, 91, 0.33193865927886895, 0.0339529836609295

4.68, 91, 0.33193865927886895, 0.0339529836609295

4.7467, 91, 0.33193865927886895, 0.0339529836609295

4.8133, 91, 0.33193865927886895, 0.0339529836609295

4.88, 91, 0.33193865927886895, 0.0339529836609295

4.9467, 91, 0.33193865927886895, 0.0339529836609295

4.0133, 101, 0.33193865927886895, 0.0339529836609295

4.08, 101, 0.33193865927886895, 0.0339529836609295

4.1467, 101, 0.33193865927886895, 0.0339529836609295

4.2133, 101, 0.33193865927886895, 0.0339529836609295

4.28, 101, 0.33193865927886895, 0.0339529836609295

4.3467, 101, 0.33193865927886895, 0.0339529836609295

4.4133, 101, 0.33193865927886895, 0.0339529836609295

4.48, 101, 0.33193865927886895, 0.0339529836609295

4.5467, 101, 0.33193865927886895, 0.0339529836609295

4.6133, 101, 0.33193865927886895, 0.0339529836609295

4.68, 101, 0.33193865927886895, 0.0339529836609295

4.7467, 101, 0.33193865927886895, 0.0339529836609295

4.8133, 101, 0.33193865927886895, 0.0339529836609295

4.88, 101, 0.33193865927886895, 0.0339529836609295

4.9467, 101, 0.33193865927886895, 0.0339529836609295

4.0133, 111, 0.33193865927886895, 0.0339529836609295

4.08, 111, 0.33193865927886895, 0.0339529836609295

4.1467, 111, 0.33193865927886895, 0.0339529836609295

4.2133, 111, 0.33193865927886895, 0.0339529836609295

4.28, 111, 0.33193865927886895, 0.0339529836609295

4.3467, 111, 0.33193865927886895, 0.0339529836609295

4.4133, 111, 0.33193865927886895, 0.0339529836609295

4.48, 111, 0.33193865927886895, 0.0339529836609295

4.5467, 111, 0.33193865927886895, 0.0339529836609295

4.6133, 111, 0.33193865927886895, 0.0339529836609295

4.68, 111, 0.33193865927886895, 0.0339529836609295

4.7467, 111, 0.33193865927886895, 0.0339529836609295

4.8133, 111, 0.33193865927886895, 0.0339529836609295

4.88, 111, 0.33193865927886895, 0.0339529836609295

4.9467, 111, 0.33193865927886895, 0.0339529836609295

4.0133, 121, 0.33193865927886895, 0.0339529836609295

4.08, 121, 0.33193865927886895, 0.0339529836609295

4.1467, 121, 0.33193865927886895, 0.0339529836609295

4.2133, 121, 0.33193865927886895, 0.0339529836609295

4.28, 121, 0.33193865927886895, 0.0339529836609295

4.3467, 121, 0.33193865927886895, 0.0339529836609295

4.4133, 121, 0.33193865927886895, 0.0339529836609295

4.48, 121, 0.33193865927886895, 0.0339529836609295

4.5467, 121, 0.33193865927886895, 0.0339529836609295

4.6133, 121, 0.33193865927886895, 0.0339529836609295

4.68, 121, 0.33193865927886895, 0.0339529836609295

4.7467, 121, 0.33193865927886895, 0.0339529836609295

4.8133, 121, 0.33193865927886895, 0.0339529836609295

4.88, 121, 0.33193865927886895, 0.0339529836609295

4.9467, 121, 0.33193865927886895, 0.0339529836609295

4.0133, 131, 0.33193865927886895, 0.0339529836609295

4.08, 131, 0.33193865927886895, 0.0339529836609295

4.1467, 131, 0.33193865927886895, 0.0339529836609295

4.2133, 131, 0.33193865927886895, 0.0339529836609295

4.28, 131, 0.33193865927886895, 0.0339529836609295

4.3467, 131, 0.33193865927886895, 0.0339529836609295

4.4133, 131, 0.33193865927886895, 0.0339529836609295

4.48, 131, 0.33193865927886895, 0.0339529836609295

4.5467, 131, 0.33193865927886895, 0.0339529836609295

4.6133, 131, 0.33193865927886895, 0.0339529836609295

4.68, 131, 0.33193865927886895, 0.0339529836609295

4.7467, 131, 0.33193865927886895, 0.0339529836609295

4.8133, 131, 0.33193865927886895, 0.0339529836609295

4.88, 131, 0.33193865927886895, 0.0339529836609295

4.9467, 131, 0.33193865927886895, 0.0339529836609295

4.0133, 141, 0.33193865927886895, 0.0339529836609295

4.08, 141, 0.33193865927886895, 0.0339529836609295

4.1467, 141, 0.33193865927886895, 0.0339529836609295

4.2133, 141, 0.33193865927886895, 0.0339529836609295

4.28, 141, 0.33193865927886895, 0.0339529836609295

4.3467, 141, 0.33193865927886895, 0.0339529836609295

4.4133, 141, 0.33193865927886895, 0.0339529836609295

4.48, 141, 0.33193865927886895, 0.0339529836609295

4.5467, 141, 0.33193865927886895, 0.0339529836609295

4.6133, 141, 0.33193865927886895, 0.0339529836609295

4.68, 141, 0.33193865927886895, 0.0339529836609295

4.7467, 141, 0.33193865927886895, 0.0339529836609295

4.8133, 141, 0.33193865927886895, 0.0339529836609295

4.88, 141, 0.33193865927886895, 0.0339529836609295

4.9467, 141, 0.33193865927886895, 0.0339529836609295

4.0133, 151, 0.33193865927886895, 0.0339529836609295

4.08, 151, 0.33193865927886895, 0.0339529836609295

4.1467, 151, 0.33193865927886895, 0.0339529836609295

4.2133, 151, 0.33193865927886895, 0.0339529836609295

4.28, 151, 0.33193865927886895, 0.0339529836609295

4.3467, 151, 0.33193865927886895, 0.0339529836609295

4.4133, 151, 0.33193865927886895, 0.0339529836609295

4.48, 151, 0.33193865927886895, 0.0339529836609295

4.5467, 151, 0.33193865927886895, 0.0339529836609295

4.6133, 151, 0.33193865927886895, 0.0339529836609295

4.68, 151, 0.33193865927886895, 0.0339529836609295

4.7467, 151, 0.33193865927886895, 0.0339529836609295

4.8133, 151, 0.33193865927886895, 0.0339529836609295

4.88, 151, 0.33193865927886895, 0.0339529836609295

4.9467, 151, 0.33193865927886895, 0.0339529836609295

5.0133, 1, 0.2752546311924459, 0.032418567313766695

5.08, 1, 0.2752546311924459, 0.032418567313766695

5.1467, 1, 0.2752546311924459, 0.032418567313766695

5.2133, 1, 0.2752546311924459, 0.032418567313766695

5.28, 1, 0.2752546311924459, 0.032418567313766695

5.3467, 1, 0.2752546311924459, 0.032418567313766695

5.4133, 1, 0.2752546311924459, 0.032418567313766695

5.48, 1, 0.2752546311924459, 0.032418567313766695

5.5467, 1, 0.2752546311924459, 0.032418567313766695

5.6133, 1, 0.2752546311924459, 0.032418567313766695

5.68, 1, 0.2752546311924459, 0.032418567313766695

5.7467, 1, 0.2752546311924459, 0.032418567313766695

5.8133, 1, 0.2752546311924459, 0.032418567313766695

5.88, 1, 0.2752546311924459, 0.032418567313766695

5.9467, 1, 0.2752546311924459, 0.032418567313766695

5.0133, 11, 0.3225685797284805, 0.03311551931542058

5.08, 11, 0.3225685797284805, 0.03311551931542058

5.1467, 11, 0.3225685797284805, 0.03311551931542058

5.2133, 11, 0.3225685797284805, 0.03311551931542058

5.28, 11, 0.3225685797284805, 0.03311551931542058

5.3467, 11, 0.3225685797284805, 0.03311551931542058

5.4133, 11, 0.3225685797284805, 0.03311551931542058

5.48, 11, 0.3225685797284805, 0.03311551931542058

5.5467, 11, 0.3225685797284805, 0.03311551931542058

5.6133, 11, 0.3225685797284805, 0.03311551931542058

5.68, 11, 0.3225685797284805, 0.03311551931542058

5.7467, 11, 0.3225685797284805, 0.03311551931542058

5.8133, 11, 0.3225685797284805, 0.03311551931542058

5.88, 11, 0.3225685797284805, 0.03311551931542058

5.9467, 11, 0.3225685797284805, 0.03311551931542058

5.0133, 21, 0.3225685797284805, 0.03311551931542058

5.08, 21, 0.3225685797284805, 0.03311551931542058

5.1467, 21, 0.3225685797284805, 0.03311551931542058

5.2133, 21, 0.3225685797284805, 0.03311551931542058

5.28, 21, 0.3225685797284805, 0.03311551931542058

5.3467, 21, 0.3225685797284805, 0.03311551931542058

5.4133, 21, 0.3225685797284805, 0.03311551931542058

5.48, 21, 0.3225685797284805, 0.03311551931542058

5.5467, 21, 0.3225685797284805, 0.03311551931542058

5.6133, 21, 0.3225685797284805, 0.03311551931542058

5.68, 21, 0.3225685797284805, 0.03311551931542058

5.7467, 21, 0.3225685797284805, 0.03311551931542058

5.8133, 21, 0.3225685797284805, 0.03311551931542058

5.88, 21, 0.3225685797284805, 0.03311551931542058

5.9467, 21, 0.3225685797284805, 0.03311551931542058

5.0133, 31, 0.3225685797284805, 0.03311551931542058

5.08, 31, 0.3225685797284805, 0.03311551931542058

5.1467, 31, 0.3225685797284805, 0.03311551931542058

5.2133, 31, 0.3225685797284805, 0.03311551931542058

5.28, 31, 0.3225685797284805, 0.03311551931542058

5.3467, 31, 0.3225685797284805, 0.03311551931542058

5.4133, 31, 0.3225685797284805, 0.03311551931542058

5.48, 31, 0.3225685797284805, 0.03311551931542058

5.5467, 31, 0.3225685797284805, 0.03311551931542058

5.6133, 31, 0.3225685797284805, 0.03311551931542058

5.68, 31, 0.3225685797284805, 0.03311551931542058

5.7467, 31, 0.3225685797284805, 0.03311551931542058

5.8133, 31, 0.3225685797284805, 0.03311551931542058

5.88, 31, 0.3225685797284805, 0.03311551931542058

5.9467, 31, 0.3225685797284805, 0.03311551931542058

5.0133, 41, 0.3225685797284805, 0.03311551931542058

5.08, 41, 0.3225685797284805, 0.03311551931542058

5.1467, 41, 0.3225685797284805, 0.03311551931542058

5.2133, 41, 0.3225685797284805, 0.03311551931542058

5.28, 41, 0.3225685797284805, 0.03311551931542058

5.3467, 41, 0.3225685797284805, 0.03311551931542058

5.4133, 41, 0.3225685797284805, 0.03311551931542058

5.48, 41, 0.3225685797284805, 0.03311551931542058

5.5467, 41, 0.3225685797284805, 0.03311551931542058

5.6133, 41, 0.3225685797284805, 0.03311551931542058

5.68, 41, 0.3225685797284805, 0.03311551931542058

5.7467, 41, 0.3225685797284805, 0.03311551931542058

5.8133, 41, 0.3225685797284805, 0.03311551931542058

5.88, 41, 0.3225685797284805, 0.03311551931542058

5.9467, 41, 0.3225685797284805, 0.03311551931542058

5.0133, 51, 0.3225685797284805, 0.03311551931542058

5.08, 51, 0.3225685797284805, 0.03311551931542058

5.1467, 51, 0.3225685797284805, 0.03311551931542058

5.2133, 51, 0.3225685797284805, 0.03311551931542058

5.28, 51, 0.3225685797284805, 0.03311551931542058

5.3467, 51, 0.3225685797284805, 0.03311551931542058

5.4133, 51, 0.3225685797284805, 0.03311551931542058

5.48, 51, 0.3225685797284805, 0.03311551931542058

5.5467, 51, 0.3225685797284805, 0.03311551931542058

5.6133, 51, 0.3225685797284805, 0.03311551931542058

5.68, 51, 0.3225685797284805, 0.03311551931542058

5.7467, 51, 0.3225685797284805, 0.03311551931542058

5.8133, 51, 0.3225685797284805, 0.03311551931542058

5.88, 51, 0.3225685797284805, 0.03311551931542058

5.9467, 51, 0.3225685797284805, 0.03311551931542058

5.0133, 61, 0.3225685797284805, 0.03311551931542058

5.08, 61, 0.3225685797284805, 0.03311551931542058

5.1467, 61, 0.3225685797284805, 0.03311551931542058

5.2133, 61, 0.3225685797284805, 0.03311551931542058

5.28, 61, 0.3225685797284805, 0.03311551931542058

5.3467, 61, 0.3225685797284805, 0.03311551931542058

5.4133, 61, 0.3225685797284805, 0.03311551931542058

5.48, 61, 0.3225685797284805, 0.03311551931542058

5.5467, 61, 0.3225685797284805, 0.03311551931542058

5.6133, 61, 0.3225685797284805, 0.03311551931542058

5.68, 61, 0.3225685797284805, 0.03311551931542058

5.7467, 61, 0.3225685797284805, 0.03311551931542058

5.8133, 61, 0.3225685797284805, 0.03311551931542058

5.88, 61, 0.3225685797284805, 0.03311551931542058

5.9467, 61, 0.3225685797284805, 0.03311551931542058

5.0133, 71, 0.3225685797284805, 0.03311551931542058

5.08, 71, 0.3225685797284805, 0.03311551931542058

5.1467, 71, 0.3225685797284805, 0.03311551931542058

5.2133, 71, 0.3225685797284805, 0.03311551931542058

5.28, 71, 0.3225685797284805, 0.03311551931542058

5.3467, 71, 0.3225685797284805, 0.03311551931542058

5.4133, 71, 0.3225685797284805, 0.03311551931542058

5.48, 71, 0.3225685797284805, 0.03311551931542058

5.5467, 71, 0.3225685797284805, 0.03311551931542058

5.6133, 71, 0.3225685797284805, 0.03311551931542058

5.68, 71, 0.3225685797284805, 0.03311551931542058

5.7467, 71, 0.3225685797284805, 0.03311551931542058

5.8133, 71, 0.3225685797284805, 0.03311551931542058

5.88, 71, 0.3225685797284805, 0.03311551931542058

5.9467, 71, 0.3225685797284805, 0.03311551931542058

5.0133, 81, 0.3225685797284805, 0.03311551931542058

5.08, 81, 0.3225685797284805, 0.03311551931542058

5.1467, 81, 0.3225685797284805, 0.03311551931542058

5.2133, 81, 0.3225685797284805, 0.03311551931542058

5.28, 81, 0.3225685797284805, 0.03311551931542058

5.3467, 81, 0.3225685797284805, 0.03311551931542058

5.4133, 81, 0.3225685797284805, 0.03311551931542058

5.48, 81, 0.3225685797284805, 0.03311551931542058

5.5467, 81, 0.3225685797284805, 0.03311551931542058

5.6133, 81, 0.3225685797284805, 0.03311551931542058

5.68, 81, 0.3225685797284805, 0.03311551931542058

5.7467, 81, 0.3225685797284805, 0.03311551931542058

5.8133, 81, 0.3225685797284805, 0.03311551931542058

5.88, 81, 0.3225685797284805, 0.03311551931542058

5.9467, 81, 0.3225685797284805, 0.03311551931542058

5.0133, 91, 0.3225685797284805, 0.03311551931542058

5.08, 91, 0.3225685797284805, 0.03311551931542058

5.1467, 91, 0.3225685797284805, 0.03311551931542058

5.2133, 91, 0.3225685797284805, 0.03311551931542058

5.28, 91, 0.3225685797284805, 0.03311551931542058

5.3467, 91, 0.3225685797284805, 0.03311551931542058

5.4133, 91, 0.3225685797284805, 0.03311551931542058

5.48, 91, 0.3225685797284805, 0.03311551931542058

5.5467, 91, 0.3225685797284805, 0.03311551931542058

5.6133, 91, 0.3225685797284805, 0.03311551931542058

5.68, 91, 0.3225685797284805, 0.03311551931542058

5.7467, 91, 0.3225685797284805, 0.03311551931542058

5.8133, 91, 0.3225685797284805, 0.03311551931542058

5.88, 91, 0.3225685797284805, 0.03311551931542058

5.9467, 91, 0.3225685797284805, 0.03311551931542058

5.0133, 101, 0.3225685797284805, 0.03311551931542058

5.08, 101, 0.3225685797284805, 0.03311551931542058

5.1467, 101, 0.3225685797284805, 0.03311551931542058

5.2133, 101, 0.3225685797284805, 0.03311551931542058

5.28, 101, 0.3225685797284805, 0.03311551931542058

5.3467, 101, 0.3225685797284805, 0.03311551931542058

5.4133, 101, 0.3225685797284805, 0.03311551931542058

5.48, 101, 0.3225685797284805, 0.03311551931542058

5.5467, 101, 0.3225685797284805, 0.03311551931542058

5.6133, 101, 0.3225685797284805, 0.03311551931542058

5.68, 101, 0.3225685797284805, 0.03311551931542058

5.7467, 101, 0.3225685797284805, 0.03311551931542058

5.8133, 101, 0.3225685797284805, 0.03311551931542058

5.88, 101, 0.3225685797284805, 0.03311551931542058

5.9467, 101, 0.3225685797284805, 0.03311551931542058

5.0133, 111, 0.3225685797284805, 0.03311551931542058

5.08, 111, 0.3225685797284805, 0.03311551931542058

5.1467, 111, 0.3225685797284805, 0.03311551931542058

5.2133, 111, 0.3225685797284805, 0.03311551931542058

5.28, 111, 0.3225685797284805, 0.03311551931542058

5.3467, 111, 0.3225685797284805, 0.03311551931542058

5.4133, 111, 0.3225685797284805, 0.03311551931542058

5.48, 111, 0.3225685797284805, 0.03311551931542058

5.5467, 111, 0.3225685797284805, 0.03311551931542058

5.6133, 111, 0.3225685797284805, 0.03311551931542058

5.68, 111, 0.3225685797284805, 0.03311551931542058

5.7467, 111, 0.3225685797284805, 0.03311551931542058

5.8133, 111, 0.3225685797284805, 0.03311551931542058

5.88, 111, 0.3225685797284805, 0.03311551931542058

5.9467, 111, 0.3225685797284805, 0.03311551931542058

5.0133, 121, 0.3225685797284805, 0.03311551931542058

5.08, 121, 0.3225685797284805, 0.03311551931542058

5.1467, 121, 0.3225685797284805, 0.03311551931542058

5.2133, 121, 0.3225685797284805, 0.03311551931542058

5.28, 121, 0.3225685797284805, 0.03311551931542058

5.3467, 121, 0.3225685797284805, 0.03311551931542058

5.4133, 121, 0.3225685797284805, 0.03311551931542058

5.48, 121, 0.3225685797284805, 0.03311551931542058

5.5467, 121, 0.3225685797284805, 0.03311551931542058

5.6133, 121, 0.3225685797284805, 0.03311551931542058

5.68, 121, 0.3225685797284805, 0.03311551931542058

5.7467, 121, 0.3225685797284805, 0.03311551931542058

5.8133, 121, 0.3225685797284805, 0.03311551931542058

5.88, 121, 0.3225685797284805, 0.03311551931542058

5.9467, 121, 0.3225685797284805, 0.03311551931542058

5.0133, 131, 0.3225685797284805, 0.03311551931542058

5.08, 131, 0.3225685797284805, 0.03311551931542058

5.1467, 131, 0.3225685797284805, 0.03311551931542058

5.2133, 131, 0.3225685797284805, 0.03311551931542058

5.28, 131, 0.3225685797284805, 0.03311551931542058

5.3467, 131, 0.3225685797284805, 0.03311551931542058

5.4133, 131, 0.3225685797284805, 0.03311551931542058

5.48, 131, 0.3225685797284805, 0.03311551931542058

5.5467, 131, 0.3225685797284805, 0.03311551931542058

5.6133, 131, 0.3225685797284805, 0.03311551931542058

5.68, 131, 0.3225685797284805, 0.03311551931542058

5.7467, 131, 0.3225685797284805, 0.03311551931542058

5.8133, 131, 0.3225685797284805, 0.03311551931542058

5.88, 131, 0.3225685797284805, 0.03311551931542058

5.9467, 131, 0.3225685797284805, 0.03311551931542058

5.0133, 141, 0.3225685797284805, 0.03311551931542058

5.08, 141, 0.3225685797284805, 0.03311551931542058

5.1467, 141, 0.3225685797284805, 0.03311551931542058

5.2133, 141, 0.3225685797284805, 0.03311551931542058

5.28, 141, 0.3225685797284805, 0.03311551931542058

5.3467, 141, 0.3225685797284805, 0.03311551931542058

5.4133, 141, 0.3225685797284805, 0.03311551931542058

5.48, 141, 0.3225685797284805, 0.03311551931542058

5.5467, 141, 0.3225685797284805, 0.03311551931542058

5.6133, 141, 0.3225685797284805, 0.03311551931542058

5.68, 141, 0.3225685797284805, 0.03311551931542058

5.7467, 141, 0.3225685797284805, 0.03311551931542058

5.8133, 141, 0.3225685797284805, 0.03311551931542058

5.88, 141, 0.3225685797284805, 0.03311551931542058

5.9467, 141, 0.3225685797284805, 0.03311551931542058

5.0133, 151, 0.3225685797284805, 0.03311551931542058

5.08, 151, 0.3225685797284805, 0.03311551931542058

5.1467, 151, 0.3225685797284805, 0.03311551931542058

5.2133, 151, 0.3225685797284805, 0.03311551931542058

5.28, 151, 0.3225685797284805, 0.03311551931542058

5.3467, 151, 0.3225685797284805, 0.03311551931542058

5.4133, 151, 0.3225685797284805, 0.03311551931542058

5.48, 151, 0.3225685797284805, 0.03311551931542058

5.5467, 151, 0.3225685797284805, 0.03311551931542058

5.6133, 151, 0.3225685797284805, 0.03311551931542058

5.68, 151, 0.3225685797284805, 0.03311551931542058

5.7467, 151, 0.3225685797284805, 0.03311551931542058

5.8133, 151, 0.3225685797284805, 0.03311551931542058

5.88, 151, 0.3225685797284805, 0.03311551931542058

5.9467, 151, 0.3225685797284805, 0.03311551931542058



==> graphs/abalone_svm_ga.csv <==
x, y, mean, std

1.15, 3, 0.2743069626963854, 0.03822227692943919

1.15, 0, 0.47530970270576167, 0.026503949218232303

0.45, 1, 0.5259642654912214, 0.02683735765266534

0.55, 3, -0.4, 0.0

0.6, 3, -0.4, 0.0

1.4, 1, 0.2819145084109488, 0.03506894981452513

0.6, 2, 0.5632897599292249, 0.025867228149521453

0.9, 3, -0.4, 0.0

1.65, 1, 0.4549477578501687, 0.029660074830820466

0.7, 3, -0.4, 0.0

1.7, 3, -0.4, 0.0

1.4, 3, -0.24688661951818913, 0.0

1.4, 0, 0.4984998436798205, 0.023597446203706074

1.95, 2, 0.553352227825805, 0.024063988054875363

1.0, 1, 0.02231103563671316, 0.019993078648858888

1.95, 3, -0.4, 0.0

1.65, 0, 0.5140214679354644, 0.0218124728046402

0.85, 3, -0.4, 0.0

1.9, 1, 0.4902687786362333, 0.0290537277679376

1.0, 0, 0.2708613184278387, 0.034082769672972864

0.2, 1, 0.5103579965190412, 0.02850844712094511

0.1, 1, 0.4905057565823198, 0.02906837291376436

0.6, 0, 0.5138248433909711, 0.021794882989803564

0.35, 1, 0.5214102950741664, 0.027392047498017522

0.25, 1, 0.5155044789777501, 0.027858923051675977

1.9, 0, 0.5139579625362106, 0.022149834540509002

0.85, 2, 0.5623238786128222, 0.025266180862932173

1.35, 2, 0.45344427644741525, 0.03079468254868203

1.1, 0, 0.4600976940610548, 0.027866237879905012

1.5, 3, -0.4, 0.0

1.0, 2, 0.1952831328007742, 0.030209363985715807

1.8, 0, 0.5140632319389776, 0.02196592482768951

0.3, 2, 0.5126597924124, 0.027815643748047517

0.05, 2, 0.41000623668630354, 0.03420422880004222

0.65, 2, 0.5637308288104139, 0.02539381700777391

0.35, 0, 0.496093833888467, 0.024018446623457413

1.9, 2, 0.5529196801781866, 0.023949168448457972

1.05, 0, 0.42793414746046404, 0.029663937218775832

0.25, 2, 0.5040209840172541, 0.02832356969556875

1.45, 2, 0.4663111714558944, 0.029504829356803857

1.55, 3, -0.4, 0.0

1.2, 1, 0.23308202424816135, 0.0324403902914523

0.1, 3, -0.4, 0.0

0.55, 1, 0.5508535426035905, 0.02849391727850224

0.55, 0, 0.5136724820482991, 0.021625129509772783

0.2, 3, -0.4, 0.0

0.5, 1, 0.5274203268261394, 0.026569026480610627

0.6, 1, 0.5522945765864229, 0.031873566068526094

0.95, 3, -0.4, 0.0

0.9, 2, 0.5621563312514656, 0.025378695619505325

0.65, 1, 0.5529805553267382, 0.032442780590993925

0.0, 1, 0.34358935640767657, 0.036476481200147404

0.4, 3, -0.4, 0.0

1.55, 2, 0.5393947449211028, 0.024447174486739682

0.55, 2, 0.5607545092412982, 0.02601363225077183

0.85, 1, -0.2, 0.0

0.65, 0, 0.5140214679354644, 0.0218124728046402

0.65, 3, -0.4, 0.0

0.0, 3, 0.17909101274633046, 0.03553245647887263

0.75, 3, -0.4, 0.0

1.65, 3, -0.4, 0.0

0.35, 3, -0.4, 0.0

0.7, 1, 0.5520023291312859, 0.03656499979169408

1.85, 2, 0.5523338783190269, 0.023988933006448013

1.85, 1, 0.4861756736954092, 0.029255869743951914

0.9, 1, -0.2, 0.0

0.15, 1, 0.5027078080185726, 0.02843789776428432

0.75, 2, 0.5627279059669207, 0.025493377372095956

1.75, 1, 0.4742394642871129, 0.02986074979503654

0.75, 1, -0.2, 0.0

0.8, 2, 0.5627807991123457, 0.025426517910533537

1.65, 2, 0.5486641765957324, 0.02388352855223955

0.7, 2, 0.5631431720046676, 0.025202619457350157

0.5, 2, 0.5284355144258859, 0.027478692848135332

1.55, 1, 0.41718834682092504, 0.03209166787957953

1.55, 0, 0.5136724820482991, 0.021625129509772783

0.15, 2, 0.4792603932125009, 0.029831165028902273

1.6, 2, 0.5459415662105628, 0.023781711060783247

0.2, 2, 0.4936709289726086, 0.029643215548641626

0.45, 2, 0.5259996993954449, 0.02717201180313061

0.1, 2, 0.45467966190559556, 0.031157204055801805

1.15, 2, 0.3973030067156501, 0.03435322204246592

0.4, 0, 0.4984998436798205, 0.023597446203706074

0.0, 2, 0.24688423542285737, 0.035318860821743805

0.35, 2, 0.5183833644256554, 0.027508875330130335

0.85, 0, 0.5140809325728284, 0.021994830352261942

0.95, 0, 0.5139681577822092, 0.02213307264931575

0.3, 0, 0.4933552480984198, 0.024472440145077958

1.75, 2, 0.5512562132614958, 0.023913207239976513

0.75, 0, 0.5140606902554847, 0.02196895097924761

0.7, 0, 0.51408268897923, 0.021873960973277064

1.75, 0, 0.5140606902554847, 0.02196895097924761

0.4, 2, 0.5227988095173494, 0.027268612015688594

0.95, 2, 0.5619731595082189, 0.025315518842447805

0.95, 1, -0.2, 0.0

0.8, 1, -0.2, 0.0

1.7, 2, 0.5502643082242514, 0.023863882405619076

0.25, 0, 0.48937770844382794, 0.024958299187402198

1.7, 0, 0.51408268897923, 0.021873960973277064

1.2, 2, 0.41715162464511274, 0.033339240524414684

0.05, 0, 0.42793414746046404, 0.029663937218775832

1.5, 2, 0.4710230877424405, 0.029118419168069214

0.3, 1, 0.5187804453263458, 0.027890630397453816

1.3, 2, 0.444083256118332, 0.03137984120309639

0.3, 3, -0.4, 0.0

0.4, 1, 0.5238825688336812, 0.027309037048490883



==> graphs/abalone_svm_grid.csv <==
x, y, mean, std

0.0, 0, 0.2708613184278387, 0.034082769672972864

0.0, 1, 0.34358935640767657, 0.036476481200147404

0.0, 2, 0.24688423542285737, 0.035318860821743805

0.0, 3, 0.17909101274633046, 0.03553245647887263

0.05, 0, 0.42793414746046404, 0.029663937218775832

0.05, 1, 0.46649922146398975, 0.02994248103980718

0.05, 2, 0.41000623668630354, 0.03420422880004222

0.05, 3, -0.4, 0.0

0.1, 0, 0.4600976940610548, 0.027866237879905012

0.1, 1, 0.4905057565823198, 0.02906837291376436

0.1, 2, 0.45467966190559556, 0.031157204055801805

0.1, 3, -0.4, 0.0

0.15, 0, 0.47530970270576167, 0.026503949218232303

0.15, 1, 0.5027078080185726, 0.02843789776428432

0.15, 2, 0.4792603932125009, 0.029831165028902273

0.15, 3, -0.4, 0.0

0.2, 0, 0.4837189478234061, 0.025366869859756804

0.2, 1, 0.5103579965190412, 0.02850844712094511

0.2, 2, 0.4936709289726086, 0.029643215548641626

0.2, 3, -0.4, 0.0

0.25, 0, 0.48937770844382794, 0.024958299187402198

0.25, 1, 0.5155044789777501, 0.027858923051675977

0.25, 2, 0.5040209840172541, 0.02832356969556875

0.25, 3, -0.4, 0.0

0.3, 0, 0.4933552480984198, 0.024472440145077958

0.3, 1, 0.5187804453263458, 0.027890630397453816

0.3, 2, 0.5126597924124, 0.027815643748047517

0.3, 3, -0.4, 0.0

0.35, 0, 0.496093833888467, 0.024018446623457413

0.35, 1, 0.5214102950741664, 0.027392047498017522

0.35, 2, 0.5183833644256554, 0.027508875330130335

0.35, 3, -0.4, 0.0

0.4, 0, 0.4984998436798205, 0.023597446203706074

0.4, 1, 0.5238825688336812, 0.027309037048490883

0.4, 2, 0.5227988095173494, 0.027268612015688594

0.4, 3, -0.4, 0.0

0.45, 0, 0.5004443597041937, 0.023246196244870836

0.45, 1, 0.5259642654912214, 0.02683735765266534

0.45, 2, 0.5259996993954449, 0.02717201180313061

0.45, 3, -0.4, 0.0

0.5, 0, 0.5017853471837126, 0.023311284977451847

0.5, 1, 0.5274203268261394, 0.026569026480610627

0.5, 2, 0.5284355144258859, 0.027478692848135332

0.5, 3, -0.4, 0.0

0.55, 0, 0.5136724820482991, 0.021625129509772783

0.55, 1, 0.5508535426035905, 0.02849391727850224

0.55, 2, 0.5607545092412982, 0.02601363225077183

0.55, 3, -0.4, 0.0

0.6, 0, 0.5138248433909711, 0.021794882989803564

0.6, 1, 0.5522945765864229, 0.031873566068526094

0.6, 2, 0.5632897599292249, 0.025867228149521453

0.6, 3, -0.4, 0.0

0.65, 0, 0.5140214679354644, 0.0218124728046402

0.65, 1, 0.5529805553267382, 0.032442780590993925

0.65, 2, 0.5637308288104139, 0.02539381700777391

0.65, 3, -0.4, 0.0

0.7, 0, 0.51408268897923, 0.021873960973277064

0.7, 1, 0.5520023291312859, 0.03656499979169408

0.7, 2, 0.5631431720046676, 0.025202619457350157

0.7, 3, -0.4, 0.0

0.75, 0, 0.5140606902554847, 0.02196895097924761

0.75, 1, -0.2, 0.0

0.75, 2, 0.5627279059669207, 0.025493377372095956

0.75, 3, -0.4, 0.0

0.8, 0, 0.5140632319389776, 0.02196592482768951

0.8, 1, -0.2, 0.0

0.8, 2, 0.5627807991123457, 0.025426517910533537

0.8, 3, -0.4, 0.0

0.85, 0, 0.5140809325728284, 0.021994830352261942

0.85, 1, -0.2, 0.0

0.85, 2, 0.5623238786128222, 0.025266180862932173

0.85, 3, -0.4, 0.0

0.9, 0, 0.5139579625362106, 0.022149834540509002

0.9, 1, -0.2, 0.0

0.9, 2, 0.5621563312514656, 0.025378695619505325

0.9, 3, -0.4, 0.0

0.95, 0, 0.5139681577822092, 0.02213307264931575

0.95, 1, -0.2, 0.0

0.95, 2, 0.5619731595082189, 0.025315518842447805

0.95, 3, -0.4, 0.0

1.0, 0, 0.2708613184278387, 0.034082769672972864

1.0, 1, 0.02231103563671316, 0.019993078648858888

1.0, 2, 0.1952831328007742, 0.030209363985715807

1.0, 3, 0.16005674723809277, 0.025255284551127667

1.05, 0, 0.42793414746046404, 0.029663937218775832

1.05, 1, 0.15964478725899053, 0.031266445977553674

1.05, 2, 0.3353837071878429, 0.03705560035106666

1.05, 3, 0.2855592876871457, 0.03421549275531177

1.1, 0, 0.4600976940610548, 0.027866237879905012

1.1, 1, 0.1902505696645584, 0.03189588252955704

1.1, 2, 0.3714399795971388, 0.03586930536991792

1.1, 3, 0.29219297493002194, 0.034981727047852754

1.15, 0, 0.47530970270576167, 0.026503949218232303

1.15, 1, 0.21450704187238562, 0.03191933467618123

1.15, 2, 0.3973030067156501, 0.03435322204246592

1.15, 3, 0.2743069626963854, 0.03822227692943919

1.2, 0, 0.4837189478234061, 0.025366869859756804

1.2, 1, 0.23308202424816135, 0.0324403902914523

1.2, 2, 0.41715162464511274, 0.033339240524414684

1.2, 3, 0.2381935773651355, 0.04537004638449272

1.25, 0, 0.48937770844382794, 0.024958299187402198

1.25, 1, 0.248094553557761, 0.03288463096709258

1.25, 2, 0.43218873872864794, 0.03199412026519505

1.25, 3, 0.1796304828846281, 0.05826665982523151

1.3, 0, 0.4933552480984198, 0.024472440145077958

1.3, 1, 0.2609439317394008, 0.033838572495141835

1.3, 2, 0.444083256118332, 0.03137984120309639

1.3, 3, 0.074131420889991, 0.08301593967254943

1.35, 0, 0.496093833888467, 0.024018446623457413

1.35, 1, 0.27263020167567337, 0.034441814577476235

1.35, 2, 0.45344427644741525, 0.03079468254868203

1.35, 3, -0.07172469288622825, 0.0

1.4, 0, 0.4984998436798205, 0.023597446203706074

1.4, 1, 0.2819145084109488, 0.03506894981452513

1.4, 2, 0.4603543274272292, 0.030151030610619706

1.4, 3, -0.24688661951818913, 0.0

1.45, 0, 0.5004443597041937, 0.023246196244870836

1.45, 1, 0.2900245338314152, 0.03575705197325722

1.45, 2, 0.4663111714558944, 0.029504829356803857

1.45, 3, -0.4, 0.0

1.5, 0, 0.5017853471837126, 0.023311284977451847

1.5, 1, 0.29794601768064854, 0.036431445446917114

1.5, 2, 0.4710230877424405, 0.029118419168069214

1.5, 3, -0.4, 0.0

1.55, 0, 0.5136724820482991, 0.021625129509772783

1.55, 1, 0.41718834682092504, 0.03209166787957953

1.55, 2, 0.5393947449211028, 0.024447174486739682

1.55, 3, -0.4, 0.0

1.6, 0, 0.5138248433909711, 0.021794882989803564

1.6, 1, 0.4408434656073742, 0.02971308273304771

1.6, 2, 0.5459415662105628, 0.023781711060783247

1.6, 3, -0.4, 0.0

1.65, 0, 0.5140214679354644, 0.0218124728046402

1.65, 1, 0.4549477578501687, 0.029660074830820466

1.65, 2, 0.5486641765957324, 0.02388352855223955

1.65, 3, -0.4, 0.0

1.7, 0, 0.51408268897923, 0.021873960973277064

1.7, 1, 0.4657176440845542, 0.029881368500241725

1.7, 2, 0.5502643082242514, 0.023863882405619076

1.7, 3, -0.4, 0.0

1.75, 0, 0.5140606902554847, 0.02196895097924761

1.75, 1, 0.4742394642871129, 0.02986074979503654

1.75, 2, 0.5512562132614958, 0.023913207239976513

1.75, 3, -0.4, 0.0

1.8, 0, 0.5140632319389776, 0.02196592482768951

1.8, 1, 0.48112135223490116, 0.02932672643011975

1.8, 2, 0.5518379637825039, 0.02402358259698132

1.8, 3, -0.4, 0.0

1.85, 0, 0.5140809325728284, 0.021994830352261942

1.85, 1, 0.4861756736954092, 0.029255869743951914

1.85, 2, 0.5523338783190269, 0.023988933006448013

1.85, 3, -0.4, 0.0

1.9, 0, 0.5139579625362106, 0.022149834540509002

1.9, 1, 0.4902687786362333, 0.0290537277679376

1.9, 2, 0.5529196801781866, 0.023949168448457972

1.9, 3, -0.4, 0.0

1.95, 0, 0.5139681577822092, 0.02213307264931575

1.95, 1, 0.4941569139783524, 0.029118416175924266

1.95, 2, 0.553352227825805, 0.024063988054875363

1.95, 3, -0.4, 0.0



==> graphs/congrvotrecs_dt_ga.csv <==
x, y, mean, std

5.8667, 41, 0.6136892177589852, 0.069323758177352

3.2667, 21, 0.9562367864693446, 0.02628906890263867

0.8, 131, 0.9562367864693446, 0.02628906890263867

0.8, 151, 0.9562367864693446, 0.02628906890263867

4.9333, 31, 0.6136892177589852, 0.069323758177352

0.2667, 121, 0.9562367864693446, 0.02628906890263867

1.8667, 41, 0.9562367864693446, 0.02628906890263867

0.6667, 41, 0.9562367864693446, 0.02628906890263867

2.8667, 31, 0.9562367864693446, 0.02628906890263867

2.6, 51, 0.9562367864693446, 0.02628906890263867

2.2667, 31, 0.9562367864693446, 0.02628906890263867

1.7333, 21, 0.9562367864693446, 0.02628906890263867

3.8667, 1, 0.9562367864693446, 0.02628906890263867

2.2667, 121, 0.9562367864693446, 0.02628906890263867

3.7333, 31, 0.9562367864693446, 0.02628906890263867

0.2, 121, 0.9562367864693446, 0.02628906890263867

1.0, 21, 0.9562367864693446, 0.02628906890263867

5.1333, 91, 0.6136892177589852, 0.069323758177352

3.7333, 71, 0.9562367864693446, 0.02628906890263867

4.7333, 111, 0.6136892177589852, 0.069323758177352

3.6, 71, 0.9562367864693446, 0.02628906890263867

5.7333, 121, 0.6136892177589852, 0.069323758177352

3.0, 111, 0.9562367864693446, 0.02628906890263867

0.7333, 21, 0.9562367864693446, 0.02628906890263867

0.4667, 31, 0.9562367864693446, 0.02628906890263867

4.2667, 81, 0.6136892177589852, 0.069323758177352

4.2667, 121, 0.6136892177589852, 0.069323758177352

0.4667, 51, 0.9562367864693446, 0.02628906890263867

2.2, 61, 0.9562367864693446, 0.02628906890263867

0.6, 91, 0.9562367864693446, 0.02628906890263867

1.8, 1, 0.9562367864693446, 0.02628906890263867

2.7333, 151, 0.9562367864693446, 0.02628906890263867

2.4, 151, 0.9562367864693446, 0.02628906890263867

4.1333, 151, 0.6136892177589852, 0.069323758177352

2.6667, 81, 0.9562367864693446, 0.02628906890263867

4.6667, 91, 0.6136892177589852, 0.069323758177352

3.2667, 81, 0.9562367864693446, 0.02628906890263867

5.0667, 151, 0.6136892177589852, 0.069323758177352

0.6667, 51, 0.9562367864693446, 0.02628906890263867

3.1333, 1, 0.9562367864693446, 0.02628906890263867

3.6, 31, 0.9562367864693446, 0.02628906890263867

3.2667, 11, 0.9562367864693446, 0.02628906890263867

2.2, 51, 0.9562367864693446, 0.02628906890263867

1.2667, 111, 0.9562367864693446, 0.02628906890263867

3.6, 81, 0.9562367864693446, 0.02628906890263867

4.9333, 151, 0.6136892177589852, 0.069323758177352

5.8, 111, 0.6136892177589852, 0.069323758177352

0.8667, 101, 0.9562367864693446, 0.02628906890263867

0.9333, 1, 0.9562367864693446, 0.02628906890263867

0.4667, 111, 0.9562367864693446, 0.02628906890263867

4.7333, 31, 0.6136892177589852, 0.069323758177352

4.2667, 101, 0.6136892177589852, 0.069323758177352

3.2, 81, 0.9562367864693446, 0.02628906890263867

0.6667, 91, 0.9562367864693446, 0.02628906890263867

0.6, 81, 0.9562367864693446, 0.02628906890263867

5.4667, 31, 0.6136892177589852, 0.069323758177352

4.3333, 41, 0.6136892177589852, 0.069323758177352

0.8667, 41, 0.9562367864693446, 0.02628906890263867

5.6, 91, 0.6136892177589852, 0.069323758177352

3.2667, 91, 0.9562367864693446, 0.02628906890263867

5.7333, 111, 0.6136892177589852, 0.069323758177352

4.8667, 41, 0.6136892177589852, 0.069323758177352

5.8, 41, 0.6136892177589852, 0.069323758177352

4.2667, 151, 0.6136892177589852, 0.069323758177352

4.1333, 111, 0.6136892177589852, 0.069323758177352

4.7333, 151, 0.6136892177589852, 0.069323758177352

0.2667, 91, 0.9562367864693446, 0.02628906890263867

4.8667, 111, 0.6136892177589852, 0.069323758177352

5.7333, 41, 0.6136892177589852, 0.069323758177352

4.1333, 91, 0.6136892177589852, 0.069323758177352

2.6, 151, 0.9562367864693446, 0.02628906890263867

4.6, 151, 0.6136892177589852, 0.069323758177352

0.1333, 91, 0.9539112050739957, 0.03596395846573408

3.2667, 151, 0.9562367864693446, 0.02628906890263867

4.1333, 81, 0.6136892177589852, 0.069323758177352

4.2, 151, 0.6136892177589852, 0.069323758177352

4.4667, 31, 0.6136892177589852, 0.069323758177352

0.1333, 151, 0.956183932346723, 0.03664391987729787

1.0667, 91, 0.9562367864693446, 0.02628906890263867

3.1333, 31, 0.9562367864693446, 0.02628906890263867

0.4667, 91, 0.9562367864693446, 0.02628906890263867

0.2667, 151, 0.9562367864693446, 0.02628906890263867

4.4667, 151, 0.6136892177589852, 0.069323758177352

0.2667, 31, 0.9562367864693446, 0.02628906890263867

0.1333, 31, 0.956183932346723, 0.03664391987729787

0.4667, 11, 0.9562367864693446, 0.02628906890263867

0.4667, 151, 0.9562367864693446, 0.02628906890263867

4.2667, 31, 0.6136892177589852, 0.069323758177352

0.6, 151, 0.9562367864693446, 0.02628906890263867

0.9333, 31, 0.9562367864693446, 0.02628906890263867

0.4667, 121, 0.9562367864693446, 0.02628906890263867

0.6, 141, 0.9562367864693446, 0.02628906890263867

0.6, 11, 0.9562367864693446, 0.02628906890263867

2.4667, 151, 0.9562367864693446, 0.02628906890263867

2.4667, 61, 0.9562367864693446, 0.02628906890263867

0.4667, 21, 0.9562367864693446, 0.02628906890263867

2.1333, 91, 0.9562367864693446, 0.02628906890263867

0.3333, 11, 0.9562367864693446, 0.02628906890263867

0.1333, 51, 0.956183932346723, 0.03664391987729787

0.6667, 121, 0.9562367864693446, 0.02628906890263867

0.6, 111, 0.9562367864693446, 0.02628906890263867

0.9333, 11, 0.9562367864693446, 0.02628906890263867

2.6, 11, 0.9562367864693446, 0.02628906890263867

0.6, 101, 0.9562367864693446, 0.02628906890263867

0.6, 31, 0.9562367864693446, 0.02628906890263867

0.1333, 81, 0.956183932346723, 0.03664391987729787

0.1333, 11, 0.956183932346723, 0.03664391987729787

5.6, 151, 0.6136892177589852, 0.069323758177352

2.6, 101, 0.9562367864693446, 0.02628906890263867

1.2667, 91, 0.9562367864693446, 0.02628906890263867

0.2, 91, 0.9562367864693446, 0.02628906890263867

0.4667, 81, 0.9562367864693446, 0.02628906890263867

0.4667, 101, 0.9562367864693446, 0.02628906890263867

0.4, 31, 0.9562367864693446, 0.02628906890263867

2.4667, 31, 0.9562367864693446, 0.02628906890263867

0.4667, 61, 0.9562367864693446, 0.02628906890263867

0.4667, 71, 0.9562367864693446, 0.02628906890263867

0.6, 21, 0.9562367864693446, 0.02628906890263867

2.9333, 11, 0.9562367864693446, 0.02628906890263867

2.4667, 101, 0.9562367864693446, 0.02628906890263867

2.4667, 11, 0.9562367864693446, 0.02628906890263867

1.4667, 31, 0.9562367864693446, 0.02628906890263867

0.4667, 141, 0.9562367864693446, 0.02628906890263867

4.4667, 11, 0.6136892177589852, 0.069323758177352

2.9333, 151, 0.9562367864693446, 0.02628906890263867

0.7333, 11, 0.9562367864693446, 0.02628906890263867

3.4667, 31, 0.9562367864693446, 0.02628906890263867

0.7333, 31, 0.9562367864693446, 0.02628906890263867

3.0, 31, 0.9562367864693446, 0.02628906890263867

0.0667, 31, 0.9608879492600423, 0.031041168168750632

3.4667, 21, 0.9562367864693446, 0.02628906890263867

0.0667, 81, 0.9608879492600423, 0.031041168168750632

0.0, 31, 0.9493128964059198, 0.024995529907120454

0.0667, 11, 0.9608879492600423, 0.031041168168750632

0.6667, 11, 0.9562367864693446, 0.02628906890263867

0.0, 21, 0.944767441860465, 0.0312968268560439

0.0, 11, 0.947198731501057, 0.04200187132309382

0.8667, 151, 0.9562367864693446, 0.02628906890263867

2.5333, 31, 0.9562367864693446, 0.02628906890263867

3.4667, 71, 0.9562367864693446, 0.02628906890263867

2.0667, 151, 0.9562367864693446, 0.02628906890263867

1.4667, 11, 0.9562367864693446, 0.02628906890263867

3.0667, 21, 0.9562367864693446, 0.02628906890263867

0.2, 11, 0.9562367864693446, 0.02628906890263867

0.6667, 31, 0.9562367864693446, 0.02628906890263867

0.0667, 151, 0.958615221987315, 0.030587014579596027

3.0667, 11, 0.9562367864693446, 0.02628906890263867

2.0, 151, 0.9562367864693446, 0.02628906890263867

0.5333, 11, 0.9562367864693446, 0.02628906890263867

1.0667, 151, 0.9562367864693446, 0.02628906890263867

2.0, 31, 0.9562367864693446, 0.02628906890263867

0.0667, 71, 0.9608879492600423, 0.031041168168750632

0.5333, 51, 0.9562367864693446, 0.02628906890263867

0.6, 121, 0.9562367864693446, 0.02628906890263867

0.5333, 151, 0.9562367864693446, 0.02628906890263867

5.0667, 111, 0.6136892177589852, 0.069323758177352

2.6667, 151, 0.9562367864693446, 0.02628906890263867

4.0667, 31, 0.6136892177589852, 0.069323758177352

2.0667, 31, 0.9562367864693446, 0.02628906890263867

0.0667, 141, 0.9608879492600423, 0.031041168168750632

0.6667, 151, 0.9562367864693446, 0.02628906890263867

5.0667, 11, 0.6136892177589852, 0.069323758177352

3.0667, 151, 0.9562367864693446, 0.02628906890263867

1.0667, 31, 0.9562367864693446, 0.02628906890263867

0.2, 31, 0.9562367864693446, 0.02628906890263867

0.5333, 121, 0.9562367864693446, 0.02628906890263867

0.6667, 1, 0.9562367864693446, 0.02628906890263867

0.0667, 51, 0.9608879492600423, 0.031041168168750632

0.5333, 31, 0.9562367864693446, 0.02628906890263867

1.0667, 141, 0.9562367864693446, 0.02628906890263867

5.2667, 31, 0.6136892177589852, 0.069323758177352

2.1333, 31, 0.9562367864693446, 0.02628906890263867

0.0667, 41, 0.958615221987315, 0.030587014579596027

0.2, 151, 0.9562367864693446, 0.02628906890263867

5.0667, 31, 0.6136892177589852, 0.069323758177352

0.2667, 51, 0.9562367864693446, 0.02628906890263867

0.2667, 71, 0.9562367864693446, 0.02628906890263867

0.0667, 111, 0.9608879492600423, 0.031041168168750632

0.0667, 61, 0.9608879492600423, 0.031041168168750632

3.0667, 51, 0.9562367864693446, 0.02628906890263867

3.0667, 31, 0.9562367864693446, 0.02628906890263867

1.0667, 51, 0.9562367864693446, 0.02628906890263867

0.0667, 21, 0.9608879492600423, 0.031041168168750632

0.8667, 31, 0.9562367864693446, 0.02628906890263867

4.0667, 51, 0.6136892177589852, 0.069323758177352

0.0667, 101, 0.9608879492600423, 0.031041168168750632

5.0667, 51, 0.6136892177589852, 0.069323758177352

2.9333, 31, 0.9562367864693446, 0.02628906890263867

0.0667, 131, 0.958615221987315, 0.030587014579596027

0.0, 131, 0.9448202959830867, 0.03434802332359683

0.1333, 121, 0.956183932346723, 0.03664391987729787

0.4, 51, 0.9562367864693446, 0.02628906890263867

3.0667, 61, 0.9562367864693446, 0.02628906890263867

0.3333, 31, 0.9562367864693446, 0.02628906890263867

0.3333, 131, 0.9562367864693446, 0.02628906890263867

0.5333, 131, 0.9562367864693446, 0.02628906890263867

0.4, 131, 0.9562367864693446, 0.02628906890263867

0.7333, 131, 0.9562367864693446, 0.02628906890263867

0.8667, 131, 0.9562367864693446, 0.02628906890263867

2.0667, 81, 0.9562367864693446, 0.02628906890263867

2.0667, 51, 0.9562367864693446, 0.02628906890263867

0.0, 51, 0.9494186046511628, 0.028511896683385204

0.0667, 121, 0.9608879492600423, 0.031041168168750632

0.3333, 51, 0.9562367864693446, 0.02628906890263867

0.5333, 141, 0.9562367864693446, 0.02628906890263867

0.2, 51, 0.9562367864693446, 0.02628906890263867

1.0667, 1, 0.9562367864693446, 0.02628906890263867

0.7333, 1, 0.9562367864693446, 0.02628906890263867

0.0, 141, 0.944767441860465, 0.03880389000712167

3.2, 31, 0.9562367864693446, 0.02628906890263867

0.0, 91, 0.9562896405919663, 0.026052364821726463

3.0667, 141, 0.9562367864693446, 0.02628906890263867

5.0667, 141, 0.6136892177589852, 0.069323758177352

5.0667, 101, 0.6136892177589852, 0.069323758177352

4.0, 31, 0.6136892177589852, 0.069323758177352

0.0, 101, 0.9516384778012685, 0.028130362344710155

5.0667, 81, 0.6136892177589852, 0.069323758177352

0.0, 61, 0.9539640591966174, 0.02514484542650935

5.0667, 71, 0.6136892177589852, 0.069323758177352

0.8, 31, 0.9562367864693446, 0.02628906890263867

4.1333, 31, 0.6136892177589852, 0.069323758177352

0.1333, 141, 0.9516384778012684, 0.036565160463039634

1.1333, 31, 0.9562367864693446, 0.02628906890263867

0.4, 21, 0.9562367864693446, 0.02628906890263867

5.0667, 21, 0.6136892177589852, 0.069323758177352

5.0, 31, 0.6136892177589852, 0.069323758177352

0.8, 21, 0.9562367864693446, 0.02628906890263867

0.0667, 1, 0.9562367864693446, 0.02628906890263867

0.4, 1, 0.9562367864693446, 0.02628906890263867

3.4, 31, 0.9562367864693446, 0.02628906890263867

0.4, 81, 0.9562367864693446, 0.02628906890263867

1.4, 31, 0.9562367864693446, 0.02628906890263867

4.0667, 1, 0.6136892177589852, 0.069323758177352

0.8, 1, 0.9562367864693446, 0.02628906890263867

1.8667, 31, 0.9562367864693446, 0.02628906890263867

0.4, 71, 0.9562367864693446, 0.02628906890263867

0.8667, 1, 0.9562367864693446, 0.02628906890263867

0.4, 91, 0.9562367864693446, 0.02628906890263867

2.8667, 101, 0.9562367864693446, 0.02628906890263867

3.8, 31, 0.9562367864693446, 0.02628906890263867

0.6667, 71, 0.9562367864693446, 0.02628906890263867

0.8667, 71, 0.9562367864693446, 0.02628906890263867

0.1333, 71, 0.9516384778012684, 0.036565160463039634

5.8667, 31, 0.6136892177589852, 0.069323758177352

2.8, 31, 0.9562367864693446, 0.02628906890263867

0.0, 71, 0.9493128964059198, 0.030810326920065467

3.8667, 71, 0.9562367864693446, 0.02628906890263867

0.8, 71, 0.9562367864693446, 0.02628906890263867

0.8667, 51, 0.9562367864693446, 0.02628906890263867

0.5333, 71, 0.9562367864693446, 0.02628906890263867

0.2, 61, 0.9562367864693446, 0.02628906890263867

0.4667, 41, 0.9562367864693446, 0.02628906890263867

0.6, 71, 0.9562367864693446, 0.02628906890263867

4.0667, 71, 0.6136892177589852, 0.069323758177352

3.8667, 31, 0.9562367864693446, 0.02628906890263867

3.8667, 61, 0.9562367864693446, 0.02628906890263867

0.0667, 91, 0.9608879492600423, 0.031041168168750632

0.2, 41, 0.9562367864693446, 0.02628906890263867

5.2, 61, 0.6136892177589852, 0.069323758177352

1.0667, 61, 0.9562367864693446, 0.02628906890263867

4.0667, 61, 0.6136892177589852, 0.069323758177352

1.0667, 41, 0.9562367864693446, 0.02628906890263867

0.1333, 61, 0.9516384778012684, 0.036565160463039634

0.9333, 41, 0.9562367864693446, 0.02628906890263867

0.2, 111, 0.9562367864693446, 0.02628906890263867

3.1333, 61, 0.9562367864693446, 0.02628906890263867

4.9333, 41, 0.6136892177589852, 0.069323758177352

2.0667, 61, 0.9562367864693446, 0.02628906890263867

0.9333, 51, 0.9562367864693446, 0.02628906890263867

3.3333, 31, 0.9562367864693446, 0.02628906890263867

0.7333, 61, 0.9562367864693446, 0.02628906890263867

5.9333, 31, 0.6136892177589852, 0.069323758177352

0.3333, 81, 0.9562367864693446, 0.02628906890263867

5.3333, 31, 0.6136892177589852, 0.069323758177352

3.9333, 31, 0.9562367864693446, 0.02628906890263867

4.0667, 151, 0.6136892177589852, 0.069323758177352

3.0667, 121, 0.9562367864693446, 0.02628906890263867

3.0667, 91, 0.9562367864693446, 0.02628906890263867

5.2, 31, 0.6136892177589852, 0.069323758177352

3.1333, 111, 0.9562367864693446, 0.02628906890263867

3.8667, 101, 0.9562367864693446, 0.02628906890263867

5.6667, 31, 0.6136892177589852, 0.069323758177352

3.1333, 121, 0.9562367864693446, 0.02628906890263867

5.1333, 31, 0.6136892177589852, 0.069323758177352

2.1333, 111, 0.9562367864693446, 0.02628906890263867

3.1333, 11, 0.9562367864693446, 0.02628906890263867

5.0667, 121, 0.6136892177589852, 0.069323758177352

3.0667, 41, 0.9562367864693446, 0.02628906890263867

2.4, 121, 0.9562367864693446, 0.02628906890263867

4.0667, 121, 0.6136892177589852, 0.069323758177352

2.4, 31, 0.9562367864693446, 0.02628906890263867

0.9333, 121, 0.9562367864693446, 0.02628906890263867

2.0667, 121, 0.9562367864693446, 0.02628906890263867

0.4, 121, 0.9562367864693446, 0.02628906890263867

2.2667, 101, 0.9562367864693446, 0.02628906890263867

3.4667, 121, 0.9562367864693446, 0.02628906890263867

3.4, 121, 0.9562367864693446, 0.02628906890263867

3.7333, 121, 0.9562367864693446, 0.02628906890263867

3.0667, 101, 0.9562367864693446, 0.02628906890263867

3.0667, 111, 0.9562367864693446, 0.02628906890263867

1.0667, 121, 0.9562367864693446, 0.02628906890263867

3.8667, 121, 0.9562367864693446, 0.02628906890263867

3.3333, 121, 0.9562367864693446, 0.02628906890263867

3.5333, 121, 0.9562367864693446, 0.02628906890263867

0.2667, 41, 0.9562367864693446, 0.02628906890263867

3.2667, 111, 0.9562367864693446, 0.02628906890263867

0.7333, 111, 0.9562367864693446, 0.02628906890263867

0.5333, 111, 0.9562367864693446, 0.02628906890263867

0.2667, 111, 0.9562367864693446, 0.02628906890263867

0.8667, 121, 0.9562367864693446, 0.02628906890263867



==> graphs/congrvotrecs_dt_grid.csv <==
x, y, mean, std

0.0133, 1, 0.9562367864693446, 0.02628906890263867

0.08, 1, 0.9562367864693446, 0.02628906890263867

0.1467, 1, 0.9562367864693446, 0.02628906890263867

0.2133, 1, 0.9562367864693446, 0.02628906890263867

0.28, 1, 0.9562367864693446, 0.02628906890263867

0.3467, 1, 0.9562367864693446, 0.02628906890263867

0.4133, 1, 0.9562367864693446, 0.02628906890263867

0.48, 1, 0.9562367864693446, 0.02628906890263867

0.5467, 1, 0.9562367864693446, 0.02628906890263867

0.6133, 1, 0.9562367864693446, 0.02628906890263867

0.68, 1, 0.9562367864693446, 0.02628906890263867

0.7467, 1, 0.9562367864693446, 0.02628906890263867

0.8133, 1, 0.9562367864693446, 0.02628906890263867

0.88, 1, 0.9562367864693446, 0.02628906890263867

0.9467, 1, 0.9562367864693446, 0.02628906890263867

0.0133, 11, 0.9402748414376321, 0.03560344090489791

0.08, 11, 0.9608879492600423, 0.031041168168750632

0.1467, 11, 0.956183932346723, 0.03664391987729787

0.2133, 11, 0.9562367864693446, 0.02628906890263867

0.28, 11, 0.9562367864693446, 0.02628906890263867

0.3467, 11, 0.9562367864693446, 0.02628906890263867

0.4133, 11, 0.9562367864693446, 0.02628906890263867

0.48, 11, 0.9562367864693446, 0.02628906890263867

0.5467, 11, 0.9562367864693446, 0.02628906890263867

0.6133, 11, 0.9562367864693446, 0.02628906890263867

0.68, 11, 0.9562367864693446, 0.02628906890263867

0.7467, 11, 0.9562367864693446, 0.02628906890263867

0.8133, 11, 0.9562367864693446, 0.02628906890263867

0.88, 11, 0.9562367864693446, 0.02628906890263867

0.9467, 11, 0.9562367864693446, 0.02628906890263867

0.0133, 21, 0.9471458773784356, 0.030729115984059793

0.08, 21, 0.9608879492600423, 0.031041168168750632

0.1467, 21, 0.956183932346723, 0.03664391987729787

0.2133, 21, 0.9562367864693446, 0.02628906890263867

0.28, 21, 0.9562367864693446, 0.02628906890263867

0.3467, 21, 0.9562367864693446, 0.02628906890263867

0.4133, 21, 0.9562367864693446, 0.02628906890263867

0.48, 21, 0.9562367864693446, 0.02628906890263867

0.5467, 21, 0.9562367864693446, 0.02628906890263867

0.6133, 21, 0.9562367864693446, 0.02628906890263867

0.68, 21, 0.9562367864693446, 0.02628906890263867

0.7467, 21, 0.9562367864693446, 0.02628906890263867

0.8133, 21, 0.9562367864693446, 0.02628906890263867

0.88, 21, 0.9562367864693446, 0.02628906890263867

0.9467, 21, 0.9562367864693446, 0.02628906890263867

0.0133, 31, 0.9562896405919661, 0.02161604383675493

0.08, 31, 0.9608879492600423, 0.031041168168750632

0.1467, 31, 0.956183932346723, 0.03664391987729787

0.2133, 31, 0.9562367864693446, 0.02628906890263867

0.28, 31, 0.9562367864693446, 0.02628906890263867

0.3467, 31, 0.9562367864693446, 0.02628906890263867

0.4133, 31, 0.9562367864693446, 0.02628906890263867

0.48, 31, 0.9562367864693446, 0.02628906890263867

0.5467, 31, 0.9562367864693446, 0.02628906890263867

0.6133, 31, 0.9562367864693446, 0.02628906890263867

0.68, 31, 0.9562367864693446, 0.02628906890263867

0.7467, 31, 0.9562367864693446, 0.02628906890263867

0.8133, 31, 0.9562367864693446, 0.02628906890263867

0.88, 31, 0.9562367864693446, 0.02628906890263867

0.9467, 31, 0.9562367864693446, 0.02628906890263867

0.0133, 41, 0.9494186046511628, 0.028511896683385204

0.08, 41, 0.958615221987315, 0.030587014579596027

0.1467, 41, 0.9539112050739957, 0.03596395846573408

0.2133, 41, 0.9562367864693446, 0.02628906890263867

0.28, 41, 0.9562367864693446, 0.02628906890263867

0.3467, 41, 0.9562367864693446, 0.02628906890263867

0.4133, 41, 0.9562367864693446, 0.02628906890263867

0.48, 41, 0.9562367864693446, 0.02628906890263867

0.5467, 41, 0.9562367864693446, 0.02628906890263867

0.6133, 41, 0.9562367864693446, 0.02628906890263867

0.68, 41, 0.9562367864693446, 0.02628906890263867

0.7467, 41, 0.9562367864693446, 0.02628906890263867

0.8133, 41, 0.9562367864693446, 0.02628906890263867

0.88, 41, 0.9562367864693446, 0.02628906890263867

0.9467, 41, 0.9562367864693446, 0.02628906890263867

0.0133, 51, 0.9562896405919661, 0.02398791211590462

0.08, 51, 0.9563424947145878, 0.031631503396388747

0.1467, 51, 0.956183932346723, 0.03664391987729787

0.2133, 51, 0.9562367864693446, 0.02628906890263867

0.28, 51, 0.9562367864693446, 0.02628906890263867

0.3467, 51, 0.9562367864693446, 0.02628906890263867

0.4133, 51, 0.9562367864693446, 0.02628906890263867

0.48, 51, 0.9562367864693446, 0.02628906890263867

0.5467, 51, 0.9562367864693446, 0.02628906890263867

0.6133, 51, 0.9562367864693446, 0.02628906890263867

0.68, 51, 0.9562367864693446, 0.02628906890263867

0.7467, 51, 0.9562367864693446, 0.02628906890263867

0.8133, 51, 0.9562367864693446, 0.02628906890263867

0.88, 51, 0.9562367864693446, 0.02628906890263867

0.9467, 51, 0.9562367864693446, 0.02628906890263867

0.0133, 61, 0.9494186046511628, 0.030349544131862752

0.08, 61, 0.958615221987315, 0.030587014579596027

0.1467, 61, 0.9539112050739957, 0.03596395846573408

0.2133, 61, 0.9562367864693446, 0.02628906890263867

0.28, 61, 0.9562367864693446, 0.02628906890263867

0.3467, 61, 0.9562367864693446, 0.02628906890263867

0.4133, 61, 0.9562367864693446, 0.02628906890263867

0.48, 61, 0.9562367864693446, 0.02628906890263867

0.5467, 61, 0.9562367864693446, 0.02628906890263867

0.6133, 61, 0.9562367864693446, 0.02628906890263867

0.68, 61, 0.9562367864693446, 0.02628906890263867

0.7467, 61, 0.9562367864693446, 0.02628906890263867

0.8133, 61, 0.9562367864693446, 0.02628906890263867

0.88, 61, 0.9562367864693446, 0.02628906890263867

0.9467, 61, 0.9562367864693446, 0.02628906890263867

0.0133, 71, 0.9469873150105709, 0.03442589080121908

0.08, 71, 0.958615221987315, 0.030587014579596027

0.1467, 71, 0.956183932346723, 0.03664391987729787

0.2133, 71, 0.9562367864693446, 0.02628906890263867

0.28, 71, 0.9562367864693446, 0.02628906890263867

0.3467, 71, 0.9562367864693446, 0.02628906890263867

0.4133, 71, 0.9562367864693446, 0.02628906890263867

0.48, 71, 0.9562367864693446, 0.02628906890263867

0.5467, 71, 0.9562367864693446, 0.02628906890263867

0.6133, 71, 0.9562367864693446, 0.02628906890263867

0.68, 71, 0.9562367864693446, 0.02628906890263867

0.7467, 71, 0.9562367864693446, 0.02628906890263867

0.8133, 71, 0.9562367864693446, 0.02628906890263867

0.88, 71, 0.9562367864693446, 0.02628906890263867

0.9467, 71, 0.9562367864693446, 0.02628906890263867

0.0133, 81, 0.9448202959830867, 0.0371690393349411

0.08, 81, 0.9608879492600423, 0.031041168168750632

0.1467, 81, 0.9539112050739957, 0.03596395846573408

0.2133, 81, 0.9562367864693446, 0.02628906890263867

0.28, 81, 0.9562367864693446, 0.02628906890263867

0.3467, 81, 0.9562367864693446, 0.02628906890263867

0.4133, 81, 0.9562367864693446, 0.02628906890263867

0.48, 81, 0.9562367864693446, 0.02628906890263867

0.5467, 81, 0.9562367864693446, 0.02628906890263867

0.6133, 81, 0.9562367864693446, 0.02628906890263867

0.68, 81, 0.9562367864693446, 0.02628906890263867

0.7467, 81, 0.9562367864693446, 0.02628906890263867

0.8133, 81, 0.9562367864693446, 0.02628906890263867

0.88, 81, 0.9562367864693446, 0.02628906890263867

0.9467, 81, 0.9562367864693446, 0.02628906890263867

0.0133, 91, 0.9493657505285412, 0.028715698812584747

0.08, 91, 0.9608879492600423, 0.031041168168750632

0.1467, 91, 0.956183932346723, 0.03664391987729787

0.2133, 91, 0.9562367864693446, 0.02628906890263867

0.28, 91, 0.9562367864693446, 0.02628906890263867

0.3467, 91, 0.9562367864693446, 0.02628906890263867

0.4133, 91, 0.9562367864693446, 0.02628906890263867

0.48, 91, 0.9562367864693446, 0.02628906890263867

0.5467, 91, 0.9562367864693446, 0.02628906890263867

0.6133, 91, 0.9562367864693446, 0.02628906890263867

0.68, 91, 0.9562367864693446, 0.02628906890263867

0.7467, 91, 0.9562367864693446, 0.02628906890263867

0.8133, 91, 0.9562367864693446, 0.02628906890263867

0.88, 91, 0.9562367864693446, 0.02628906890263867

0.9467, 91, 0.9562367864693446, 0.02628906890263867

0.0133, 101, 0.9471458773784356, 0.029083218106697166

0.08, 101, 0.9563424947145878, 0.031631503396388747

0.1467, 101, 0.956183932346723, 0.03664391987729787

0.2133, 101, 0.9562367864693446, 0.02628906890263867

0.28, 101, 0.9562367864693446, 0.02628906890263867

0.3467, 101, 0.9562367864693446, 0.02628906890263867

0.4133, 101, 0.9562367864693446, 0.02628906890263867

0.48, 101, 0.9562367864693446, 0.02628906890263867

0.5467, 101, 0.9562367864693446, 0.02628906890263867

0.6133, 101, 0.9562367864693446, 0.02628906890263867

0.68, 101, 0.9562367864693446, 0.02628906890263867

0.7467, 101, 0.9562367864693446, 0.02628906890263867

0.8133, 101, 0.9562367864693446, 0.02628906890263867

0.88, 101, 0.9562367864693446, 0.02628906890263867

0.9467, 101, 0.9562367864693446, 0.02628906890263867

0.0133, 111, 0.9494186046511628, 0.030269358064022426

0.08, 111, 0.9608879492600423, 0.031041168168750632

0.1467, 111, 0.9516384778012684, 0.036565160463039634

0.2133, 111, 0.9562367864693446, 0.02628906890263867

0.28, 111, 0.9562367864693446, 0.02628906890263867

0.3467, 111, 0.9562367864693446, 0.02628906890263867

0.4133, 111, 0.9562367864693446, 0.02628906890263867

0.48, 111, 0.9562367864693446, 0.02628906890263867

0.5467, 111, 0.9562367864693446, 0.02628906890263867

0.6133, 111, 0.9562367864693446, 0.02628906890263867

0.68, 111, 0.9562367864693446, 0.02628906890263867

0.7467, 111, 0.9562367864693446, 0.02628906890263867

0.8133, 111, 0.9562367864693446, 0.02628906890263867

0.88, 111, 0.9562367864693446, 0.02628906890263867

0.9467, 111, 0.9562367864693446, 0.02628906890263867

0.0133, 121, 0.9516384778012685, 0.029991396469196623

0.08, 121, 0.9608879492600423, 0.031041168168750632

0.1467, 121, 0.9539112050739957, 0.03596395846573408

0.2133, 121, 0.9562367864693446, 0.02628906890263867

0.28, 121, 0.9562367864693446, 0.02628906890263867

0.3467, 121, 0.9562367864693446, 0.02628906890263867

0.4133, 121, 0.9562367864693446, 0.02628906890263867

0.48, 121, 0.9562367864693446, 0.02628906890263867

0.5467, 121, 0.9562367864693446, 0.02628906890263867

0.6133, 121, 0.9562367864693446, 0.02628906890263867

0.68, 121, 0.9562367864693446, 0.02628906890263867

0.7467, 121, 0.9562367864693446, 0.02628906890263867

0.8133, 121, 0.9562367864693446, 0.02628906890263867

0.88, 121, 0.9562367864693446, 0.02628906890263867

0.9467, 121, 0.9562367864693446, 0.02628906890263867

0.0133, 131, 0.9585623678646934, 0.02696306326300209

0.08, 131, 0.9608879492600423, 0.031041168168750632

0.1467, 131, 0.956183932346723, 0.03664391987729787

0.2133, 131, 0.9562367864693446, 0.02628906890263867

0.28, 131, 0.9562367864693446, 0.02628906890263867

0.3467, 131, 0.9562367864693446, 0.02628906890263867

0.4133, 131, 0.9562367864693446, 0.02628906890263867

0.48, 131, 0.9562367864693446, 0.02628906890263867

0.5467, 131, 0.9562367864693446, 0.02628906890263867

0.6133, 131, 0.9562367864693446, 0.02628906890263867

0.68, 131, 0.9562367864693446, 0.02628906890263867

0.7467, 131, 0.9562367864693446, 0.02628906890263867

0.8133, 131, 0.9562367864693446, 0.02628906890263867

0.88, 131, 0.9562367864693446, 0.02628906890263867

0.9467, 131, 0.9562367864693446, 0.02628906890263867

0.0133, 141, 0.944767441860465, 0.027625318427150946

0.08, 141, 0.9563424947145878, 0.031631503396388747

0.1467, 141, 0.956183932346723, 0.03664391987729787

0.2133, 141, 0.9562367864693446, 0.02628906890263867

0.28, 141, 0.9562367864693446, 0.02628906890263867

0.3467, 141, 0.9562367864693446, 0.02628906890263867

0.4133, 141, 0.9562367864693446, 0.02628906890263867

0.48, 141, 0.9562367864693446, 0.02628906890263867

0.5467, 141, 0.9562367864693446, 0.02628906890263867

0.6133, 141, 0.9562367864693446, 0.02628906890263867

0.68, 141, 0.9562367864693446, 0.02628906890263867

0.7467, 141, 0.9562367864693446, 0.02628906890263867

0.8133, 141, 0.9562367864693446, 0.02628906890263867

0.88, 141, 0.9562367864693446, 0.02628906890263867

0.9467, 141, 0.9562367864693446, 0.02628906890263867

0.0133, 151, 0.940169133192389, 0.03121240682276632

0.08, 151, 0.958615221987315, 0.030587014579596027

0.1467, 151, 0.9539112050739957, 0.03596395846573408

0.2133, 151, 0.9562367864693446, 0.02628906890263867

0.28, 151, 0.9562367864693446, 0.02628906890263867

0.3467, 151, 0.9562367864693446, 0.02628906890263867

0.4133, 151, 0.9562367864693446, 0.02628906890263867

0.48, 151, 0.9562367864693446, 0.02628906890263867

0.5467, 151, 0.9562367864693446, 0.02628906890263867

0.6133, 151, 0.9562367864693446, 0.02628906890263867

0.68, 151, 0.9562367864693446, 0.02628906890263867

0.7467, 151, 0.9562367864693446, 0.02628906890263867

0.8133, 151, 0.9562367864693446, 0.02628906890263867

0.88, 151, 0.9562367864693446, 0.02628906890263867

0.9467, 151, 0.9562367864693446, 0.02628906890263867

1.0133, 1, 0.9562367864693446, 0.02628906890263867

1.08, 1, 0.9562367864693446, 0.02628906890263867

1.1467, 1, 0.9562367864693446, 0.02628906890263867

1.2133, 1, 0.9562367864693446, 0.02628906890263867

1.28, 1, 0.9562367864693446, 0.02628906890263867

1.3467, 1, 0.9562367864693446, 0.02628906890263867

1.4133, 1, 0.9562367864693446, 0.02628906890263867

1.48, 1, 0.9562367864693446, 0.02628906890263867

1.5467, 1, 0.9562367864693446, 0.02628906890263867

1.6133, 1, 0.9562367864693446, 0.02628906890263867

1.68, 1, 0.9562367864693446, 0.02628906890263867

1.7467, 1, 0.9562367864693446, 0.02628906890263867

1.8133, 1, 0.9562367864693446, 0.02628906890263867

1.88, 1, 0.9562367864693446, 0.02628906890263867

1.9467, 1, 0.9562367864693446, 0.02628906890263867

1.0133, 11, 0.9562367864693446, 0.02628906890263867

1.08, 11, 0.9562367864693446, 0.02628906890263867

1.1467, 11, 0.9562367864693446, 0.02628906890263867

1.2133, 11, 0.9562367864693446, 0.02628906890263867

1.28, 11, 0.9562367864693446, 0.02628906890263867

1.3467, 11, 0.9562367864693446, 0.02628906890263867

1.4133, 11, 0.9562367864693446, 0.02628906890263867

1.48, 11, 0.9562367864693446, 0.02628906890263867

1.5467, 11, 0.9562367864693446, 0.02628906890263867

1.6133, 11, 0.9562367864693446, 0.02628906890263867

1.68, 11, 0.9562367864693446, 0.02628906890263867

1.7467, 11, 0.9562367864693446, 0.02628906890263867

1.8133, 11, 0.9562367864693446, 0.02628906890263867

1.88, 11, 0.9562367864693446, 0.02628906890263867

1.9467, 11, 0.9562367864693446, 0.02628906890263867

1.0133, 21, 0.9562367864693446, 0.02628906890263867

1.08, 21, 0.9562367864693446, 0.02628906890263867

1.1467, 21, 0.9562367864693446, 0.02628906890263867

1.2133, 21, 0.9562367864693446, 0.02628906890263867

1.28, 21, 0.9562367864693446, 0.02628906890263867

1.3467, 21, 0.9562367864693446, 0.02628906890263867

1.4133, 21, 0.9562367864693446, 0.02628906890263867

1.48, 21, 0.9562367864693446, 0.02628906890263867

1.5467, 21, 0.9562367864693446, 0.02628906890263867

1.6133, 21, 0.9562367864693446, 0.02628906890263867

1.68, 21, 0.9562367864693446, 0.02628906890263867

1.7467, 21, 0.9562367864693446, 0.02628906890263867

1.8133, 21, 0.9562367864693446, 0.02628906890263867

1.88, 21, 0.9562367864693446, 0.02628906890263867

1.9467, 21, 0.9562367864693446, 0.02628906890263867

1.0133, 31, 0.9562367864693446, 0.02628906890263867

1.08, 31, 0.9562367864693446, 0.02628906890263867

1.1467, 31, 0.9562367864693446, 0.02628906890263867

1.2133, 31, 0.9562367864693446, 0.02628906890263867

1.28, 31, 0.9562367864693446, 0.02628906890263867

1.3467, 31, 0.9562367864693446, 0.02628906890263867

1.4133, 31, 0.9562367864693446, 0.02628906890263867

1.48, 31, 0.9562367864693446, 0.02628906890263867

1.5467, 31, 0.9562367864693446, 0.02628906890263867

1.6133, 31, 0.9562367864693446, 0.02628906890263867

1.68, 31, 0.9562367864693446, 0.02628906890263867

1.7467, 31, 0.9562367864693446, 0.02628906890263867

1.8133, 31, 0.9562367864693446, 0.02628906890263867

1.88, 31, 0.9562367864693446, 0.02628906890263867

1.9467, 31, 0.9562367864693446, 0.02628906890263867

1.0133, 41, 0.9562367864693446, 0.02628906890263867

1.08, 41, 0.9562367864693446, 0.02628906890263867

1.1467, 41, 0.9562367864693446, 0.02628906890263867

1.2133, 41, 0.9562367864693446, 0.02628906890263867

1.28, 41, 0.9562367864693446, 0.02628906890263867

1.3467, 41, 0.9562367864693446, 0.02628906890263867

1.4133, 41, 0.9562367864693446, 0.02628906890263867

1.48, 41, 0.9562367864693446, 0.02628906890263867

1.5467, 41, 0.9562367864693446, 0.02628906890263867

1.6133, 41, 0.9562367864693446, 0.02628906890263867

1.68, 41, 0.9562367864693446, 0.02628906890263867

1.7467, 41, 0.9562367864693446, 0.02628906890263867

1.8133, 41, 0.9562367864693446, 0.02628906890263867

1.88, 41, 0.9562367864693446, 0.02628906890263867

1.9467, 41, 0.9562367864693446, 0.02628906890263867

1.0133, 51, 0.9562367864693446, 0.02628906890263867

1.08, 51, 0.9562367864693446, 0.02628906890263867

1.1467, 51, 0.9562367864693446, 0.02628906890263867

1.2133, 51, 0.9562367864693446, 0.02628906890263867

1.28, 51, 0.9562367864693446, 0.02628906890263867

1.3467, 51, 0.9562367864693446, 0.02628906890263867

1.4133, 51, 0.9562367864693446, 0.02628906890263867

1.48, 51, 0.9562367864693446, 0.02628906890263867

1.5467, 51, 0.9562367864693446, 0.02628906890263867

1.6133, 51, 0.9562367864693446, 0.02628906890263867

1.68, 51, 0.9562367864693446, 0.02628906890263867

1.7467, 51, 0.9562367864693446, 0.02628906890263867

1.8133, 51, 0.9562367864693446, 0.02628906890263867

1.88, 51, 0.9562367864693446, 0.02628906890263867

1.9467, 51, 0.9562367864693446, 0.02628906890263867

1.0133, 61, 0.9562367864693446, 0.02628906890263867

1.08, 61, 0.9562367864693446, 0.02628906890263867

1.1467, 61, 0.9562367864693446, 0.02628906890263867

1.2133, 61, 0.9562367864693446, 0.02628906890263867

1.28, 61, 0.9562367864693446, 0.02628906890263867

1.3467, 61, 0.9562367864693446, 0.02628906890263867

1.4133, 61, 0.9562367864693446, 0.02628906890263867

1.48, 61, 0.9562367864693446, 0.02628906890263867

1.5467, 61, 0.9562367864693446, 0.02628906890263867

1.6133, 61, 0.9562367864693446, 0.02628906890263867

1.68, 61, 0.9562367864693446, 0.02628906890263867

1.7467, 61, 0.9562367864693446, 0.02628906890263867

1.8133, 61, 0.9562367864693446, 0.02628906890263867

1.88, 61, 0.9562367864693446, 0.02628906890263867

1.9467, 61, 0.9562367864693446, 0.02628906890263867

1.0133, 71, 0.9562367864693446, 0.02628906890263867

1.08, 71, 0.9562367864693446, 0.02628906890263867

1.1467, 71, 0.9562367864693446, 0.02628906890263867

1.2133, 71, 0.9562367864693446, 0.02628906890263867

1.28, 71, 0.9562367864693446, 0.02628906890263867

1.3467, 71, 0.9562367864693446, 0.02628906890263867

1.4133, 71, 0.9562367864693446, 0.02628906890263867

1.48, 71, 0.9562367864693446, 0.02628906890263867

1.5467, 71, 0.9562367864693446, 0.02628906890263867

1.6133, 71, 0.9562367864693446, 0.02628906890263867

1.68, 71, 0.9562367864693446, 0.02628906890263867

1.7467, 71, 0.9562367864693446, 0.02628906890263867

1.8133, 71, 0.9562367864693446, 0.02628906890263867

1.88, 71, 0.9562367864693446, 0.02628906890263867

1.9467, 71, 0.9562367864693446, 0.02628906890263867

1.0133, 81, 0.9562367864693446, 0.02628906890263867

1.08, 81, 0.9562367864693446, 0.02628906890263867

1.1467, 81, 0.9562367864693446, 0.02628906890263867

1.2133, 81, 0.9562367864693446, 0.02628906890263867

1.28, 81, 0.9562367864693446, 0.02628906890263867

1.3467, 81, 0.9562367864693446, 0.02628906890263867

1.4133, 81, 0.9562367864693446, 0.02628906890263867

1.48, 81, 0.9562367864693446, 0.02628906890263867

1.5467, 81, 0.9562367864693446, 0.02628906890263867

1.6133, 81, 0.9562367864693446, 0.02628906890263867

1.68, 81, 0.9562367864693446, 0.02628906890263867

1.7467, 81, 0.9562367864693446, 0.02628906890263867

1.8133, 81, 0.9562367864693446, 0.02628906890263867

1.88, 81, 0.9562367864693446, 0.02628906890263867

1.9467, 81, 0.9562367864693446, 0.02628906890263867

1.0133, 91, 0.9562367864693446, 0.02628906890263867

1.08, 91, 0.9562367864693446, 0.02628906890263867

1.1467, 91, 0.9562367864693446, 0.02628906890263867

1.2133, 91, 0.9562367864693446, 0.02628906890263867

1.28, 91, 0.9562367864693446, 0.02628906890263867

1.3467, 91, 0.9562367864693446, 0.02628906890263867

1.4133, 91, 0.9562367864693446, 0.02628906890263867

1.48, 91, 0.9562367864693446, 0.02628906890263867

1.5467, 91, 0.9562367864693446, 0.02628906890263867

1.6133, 91, 0.9562367864693446, 0.02628906890263867

1.68, 91, 0.9562367864693446, 0.02628906890263867

1.7467, 91, 0.9562367864693446, 0.02628906890263867

1.8133, 91, 0.9562367864693446, 0.02628906890263867

1.88, 91, 0.9562367864693446, 0.02628906890263867

1.9467, 91, 0.9562367864693446, 0.02628906890263867

1.0133, 101, 0.9562367864693446, 0.02628906890263867

1.08, 101, 0.9562367864693446, 0.02628906890263867

1.1467, 101, 0.9562367864693446, 0.02628906890263867

1.2133, 101, 0.9562367864693446, 0.02628906890263867

1.28, 101, 0.9562367864693446, 0.02628906890263867

1.3467, 101, 0.9562367864693446, 0.02628906890263867

1.4133, 101, 0.9562367864693446, 0.02628906890263867

1.48, 101, 0.9562367864693446, 0.02628906890263867

1.5467, 101, 0.9562367864693446, 0.02628906890263867

1.6133, 101, 0.9562367864693446, 0.02628906890263867

1.68, 101, 0.9562367864693446, 0.02628906890263867

1.7467, 101, 0.9562367864693446, 0.02628906890263867

1.8133, 101, 0.9562367864693446, 0.02628906890263867

1.88, 101, 0.9562367864693446, 0.02628906890263867

1.9467, 101, 0.9562367864693446, 0.02628906890263867

1.0133, 111, 0.9562367864693446, 0.02628906890263867

1.08, 111, 0.9562367864693446, 0.02628906890263867

1.1467, 111, 0.9562367864693446, 0.02628906890263867

1.2133, 111, 0.9562367864693446, 0.02628906890263867

1.28, 111, 0.9562367864693446, 0.02628906890263867

1.3467, 111, 0.9562367864693446, 0.02628906890263867

1.4133, 111, 0.9562367864693446, 0.02628906890263867

1.48, 111, 0.9562367864693446, 0.02628906890263867

1.5467, 111, 0.9562367864693446, 0.02628906890263867

1.6133, 111, 0.9562367864693446, 0.02628906890263867

1.68, 111, 0.9562367864693446, 0.02628906890263867

1.7467, 111, 0.9562367864693446, 0.02628906890263867

1.8133, 111, 0.9562367864693446, 0.02628906890263867

1.88, 111, 0.9562367864693446, 0.02628906890263867

1.9467, 111, 0.9562367864693446, 0.02628906890263867

1.0133, 121, 0.9562367864693446, 0.02628906890263867

1.08, 121, 0.9562367864693446, 0.02628906890263867

1.1467, 121, 0.9562367864693446, 0.02628906890263867

1.2133, 121, 0.9562367864693446, 0.02628906890263867

1.28, 121, 0.9562367864693446, 0.02628906890263867

1.3467, 121, 0.9562367864693446, 0.02628906890263867

1.4133, 121, 0.9562367864693446, 0.02628906890263867

1.48, 121, 0.9562367864693446, 0.02628906890263867

1.5467, 121, 0.9562367864693446, 0.02628906890263867

1.6133, 121, 0.9562367864693446, 0.02628906890263867

1.68, 121, 0.9562367864693446, 0.02628906890263867

1.7467, 121, 0.9562367864693446, 0.02628906890263867

1.8133, 121, 0.9562367864693446, 0.02628906890263867

1.88, 121, 0.9562367864693446, 0.02628906890263867

1.9467, 121, 0.9562367864693446, 0.02628906890263867

1.0133, 131, 0.9562367864693446, 0.02628906890263867

1.08, 131, 0.9562367864693446, 0.02628906890263867

1.1467, 131, 0.9562367864693446, 0.02628906890263867

1.2133, 131, 0.9562367864693446, 0.02628906890263867

1.28, 131, 0.9562367864693446, 0.02628906890263867

1.3467, 131, 0.9562367864693446, 0.02628906890263867

1.4133, 131, 0.9562367864693446, 0.02628906890263867

1.48, 131, 0.9562367864693446, 0.02628906890263867

1.5467, 131, 0.9562367864693446, 0.02628906890263867

1.6133, 131, 0.9562367864693446, 0.02628906890263867

1.68, 131, 0.9562367864693446, 0.02628906890263867

1.7467, 131, 0.9562367864693446, 0.02628906890263867

1.8133, 131, 0.9562367864693446, 0.02628906890263867

1.88, 131, 0.9562367864693446, 0.02628906890263867

1.9467, 131, 0.9562367864693446, 0.02628906890263867

1.0133, 141, 0.9562367864693446, 0.02628906890263867

1.08, 141, 0.9562367864693446, 0.02628906890263867

1.1467, 141, 0.9562367864693446, 0.02628906890263867

1.2133, 141, 0.9562367864693446, 0.02628906890263867

1.28, 141, 0.9562367864693446, 0.02628906890263867

1.3467, 141, 0.9562367864693446, 0.02628906890263867

1.4133, 141, 0.9562367864693446, 0.02628906890263867

1.48, 141, 0.9562367864693446, 0.02628906890263867

1.5467, 141, 0.9562367864693446, 0.02628906890263867

1.6133, 141, 0.9562367864693446, 0.02628906890263867

1.68, 141, 0.9562367864693446, 0.02628906890263867

1.7467, 141, 0.9562367864693446, 0.02628906890263867

1.8133, 141, 0.9562367864693446, 0.02628906890263867

1.88, 141, 0.9562367864693446, 0.02628906890263867

1.9467, 141, 0.9562367864693446, 0.02628906890263867

1.0133, 151, 0.9562367864693446, 0.02628906890263867

1.08, 151, 0.9562367864693446, 0.02628906890263867

1.1467, 151, 0.9562367864693446, 0.02628906890263867

1.2133, 151, 0.9562367864693446, 0.02628906890263867

1.28, 151, 0.9562367864693446, 0.02628906890263867

1.3467, 151, 0.9562367864693446, 0.02628906890263867

1.4133, 151, 0.9562367864693446, 0.02628906890263867

1.48, 151, 0.9562367864693446, 0.02628906890263867

1.5467, 151, 0.9562367864693446, 0.02628906890263867

1.6133, 151, 0.9562367864693446, 0.02628906890263867

1.68, 151, 0.9562367864693446, 0.02628906890263867

1.7467, 151, 0.9562367864693446, 0.02628906890263867

1.8133, 151, 0.9562367864693446, 0.02628906890263867

1.88, 151, 0.9562367864693446, 0.02628906890263867

1.9467, 151, 0.9562367864693446, 0.02628906890263867

2.0133, 1, 0.9562367864693446, 0.02628906890263867

2.08, 1, 0.9562367864693446, 0.02628906890263867

2.1467, 1, 0.9562367864693446, 0.02628906890263867

2.2133, 1, 0.9562367864693446, 0.02628906890263867

2.28, 1, 0.9562367864693446, 0.02628906890263867

2.3467, 1, 0.9562367864693446, 0.02628906890263867

2.4133, 1, 0.9562367864693446, 0.02628906890263867

2.48, 1, 0.9562367864693446, 0.02628906890263867

2.5467, 1, 0.9562367864693446, 0.02628906890263867

2.6133, 1, 0.9562367864693446, 0.02628906890263867

2.68, 1, 0.9562367864693446, 0.02628906890263867

2.7467, 1, 0.9562367864693446, 0.02628906890263867

2.8133, 1, 0.9562367864693446, 0.02628906890263867

2.88, 1, 0.9562367864693446, 0.02628906890263867

2.9467, 1, 0.9562367864693446, 0.02628906890263867

2.0133, 11, 0.9562367864693446, 0.02628906890263867

2.08, 11, 0.9562367864693446, 0.02628906890263867

2.1467, 11, 0.9562367864693446, 0.02628906890263867

2.2133, 11, 0.9562367864693446, 0.02628906890263867

2.28, 11, 0.9562367864693446, 0.02628906890263867

2.3467, 11, 0.9562367864693446, 0.02628906890263867

2.4133, 11, 0.9562367864693446, 0.02628906890263867

2.48, 11, 0.9562367864693446, 0.02628906890263867

2.5467, 11, 0.9562367864693446, 0.02628906890263867

2.6133, 11, 0.9562367864693446, 0.02628906890263867

2.68, 11, 0.9562367864693446, 0.02628906890263867

2.7467, 11, 0.9562367864693446, 0.02628906890263867

2.8133, 11, 0.9562367864693446, 0.02628906890263867

2.88, 11, 0.9562367864693446, 0.02628906890263867

2.9467, 11, 0.9562367864693446, 0.02628906890263867

2.0133, 21, 0.9562367864693446, 0.02628906890263867

2.08, 21, 0.9562367864693446, 0.02628906890263867

2.1467, 21, 0.9562367864693446, 0.02628906890263867

2.2133, 21, 0.9562367864693446, 0.02628906890263867

2.28, 21, 0.9562367864693446, 0.02628906890263867

2.3467, 21, 0.9562367864693446, 0.02628906890263867

2.4133, 21, 0.9562367864693446, 0.02628906890263867

2.48, 21, 0.9562367864693446, 0.02628906890263867

2.5467, 21, 0.9562367864693446, 0.02628906890263867

2.6133, 21, 0.9562367864693446, 0.02628906890263867

2.68, 21, 0.9562367864693446, 0.02628906890263867

2.7467, 21, 0.9562367864693446, 0.02628906890263867

2.8133, 21, 0.9562367864693446, 0.02628906890263867

2.88, 21, 0.9562367864693446, 0.02628906890263867

2.9467, 21, 0.9562367864693446, 0.02628906890263867

2.0133, 31, 0.9562367864693446, 0.02628906890263867

2.08, 31, 0.9562367864693446, 0.02628906890263867

2.1467, 31, 0.9562367864693446, 0.02628906890263867

2.2133, 31, 0.9562367864693446, 0.02628906890263867

2.28, 31, 0.9562367864693446, 0.02628906890263867

2.3467, 31, 0.9562367864693446, 0.02628906890263867

2.4133, 31, 0.9562367864693446, 0.02628906890263867

2.48, 31, 0.9562367864693446, 0.02628906890263867

2.5467, 31, 0.9562367864693446, 0.02628906890263867

2.6133, 31, 0.9562367864693446, 0.02628906890263867

2.68, 31, 0.9562367864693446, 0.02628906890263867

2.7467, 31, 0.9562367864693446, 0.02628906890263867

2.8133, 31, 0.9562367864693446, 0.02628906890263867

2.88, 31, 0.9562367864693446, 0.02628906890263867

2.9467, 31, 0.9562367864693446, 0.02628906890263867

2.0133, 41, 0.9562367864693446, 0.02628906890263867

2.08, 41, 0.9562367864693446, 0.02628906890263867

2.1467, 41, 0.9562367864693446, 0.02628906890263867

2.2133, 41, 0.9562367864693446, 0.02628906890263867

2.28, 41, 0.9562367864693446, 0.02628906890263867

2.3467, 41, 0.9562367864693446, 0.02628906890263867

2.4133, 41, 0.9562367864693446, 0.02628906890263867

2.48, 41, 0.9562367864693446, 0.02628906890263867

2.5467, 41, 0.9562367864693446, 0.02628906890263867

2.6133, 41, 0.9562367864693446, 0.02628906890263867

2.68, 41, 0.9562367864693446, 0.02628906890263867

2.7467, 41, 0.9562367864693446, 0.02628906890263867

2.8133, 41, 0.9562367864693446, 0.02628906890263867

2.88, 41, 0.9562367864693446, 0.02628906890263867

2.9467, 41, 0.9562367864693446, 0.02628906890263867

2.0133, 51, 0.9562367864693446, 0.02628906890263867

2.08, 51, 0.9562367864693446, 0.02628906890263867

2.1467, 51, 0.9562367864693446, 0.02628906890263867

2.2133, 51, 0.9562367864693446, 0.02628906890263867

2.28, 51, 0.9562367864693446, 0.02628906890263867

2.3467, 51, 0.9562367864693446, 0.02628906890263867

2.4133, 51, 0.9562367864693446, 0.02628906890263867

2.48, 51, 0.9562367864693446, 0.02628906890263867

2.5467, 51, 0.9562367864693446, 0.02628906890263867

2.6133, 51, 0.9562367864693446, 0.02628906890263867

2.68, 51, 0.9562367864693446, 0.02628906890263867

2.7467, 51, 0.9562367864693446, 0.02628906890263867

2.8133, 51, 0.9562367864693446, 0.02628906890263867

2.88, 51, 0.9562367864693446, 0.02628906890263867

2.9467, 51, 0.9562367864693446, 0.02628906890263867

2.0133, 61, 0.9562367864693446, 0.02628906890263867

2.08, 61, 0.9562367864693446, 0.02628906890263867

2.1467, 61, 0.9562367864693446, 0.02628906890263867

2.2133, 61, 0.9562367864693446, 0.02628906890263867

2.28, 61, 0.9562367864693446, 0.02628906890263867

2.3467, 61, 0.9562367864693446, 0.02628906890263867

2.4133, 61, 0.9562367864693446, 0.02628906890263867

2.48, 61, 0.9562367864693446, 0.02628906890263867

2.5467, 61, 0.9562367864693446, 0.02628906890263867

2.6133, 61, 0.9562367864693446, 0.02628906890263867

2.68, 61, 0.9562367864693446, 0.02628906890263867

2.7467, 61, 0.9562367864693446, 0.02628906890263867

2.8133, 61, 0.9562367864693446, 0.02628906890263867

2.88, 61, 0.9562367864693446, 0.02628906890263867

2.9467, 61, 0.9562367864693446, 0.02628906890263867

2.0133, 71, 0.9562367864693446, 0.02628906890263867

2.08, 71, 0.9562367864693446, 0.02628906890263867

2.1467, 71, 0.9562367864693446, 0.02628906890263867

2.2133, 71, 0.9562367864693446, 0.02628906890263867

2.28, 71, 0.9562367864693446, 0.02628906890263867

2.3467, 71, 0.9562367864693446, 0.02628906890263867

2.4133, 71, 0.9562367864693446, 0.02628906890263867

2.48, 71, 0.9562367864693446, 0.02628906890263867

2.5467, 71, 0.9562367864693446, 0.02628906890263867

2.6133, 71, 0.9562367864693446, 0.02628906890263867

2.68, 71, 0.9562367864693446, 0.02628906890263867

2.7467, 71, 0.9562367864693446, 0.02628906890263867

2.8133, 71, 0.9562367864693446, 0.02628906890263867

2.88, 71, 0.9562367864693446, 0.02628906890263867

2.9467, 71, 0.9562367864693446, 0.02628906890263867

2.0133, 81, 0.9562367864693446, 0.02628906890263867

2.08, 81, 0.9562367864693446, 0.02628906890263867

2.1467, 81, 0.9562367864693446, 0.02628906890263867

2.2133, 81, 0.9562367864693446, 0.02628906890263867

2.28, 81, 0.9562367864693446, 0.02628906890263867

2.3467, 81, 0.9562367864693446, 0.02628906890263867

2.4133, 81, 0.9562367864693446, 0.02628906890263867

2.48, 81, 0.9562367864693446, 0.02628906890263867

2.5467, 81, 0.9562367864693446, 0.02628906890263867

2.6133, 81, 0.9562367864693446, 0.02628906890263867

2.68, 81, 0.9562367864693446, 0.02628906890263867

2.7467, 81, 0.9562367864693446, 0.02628906890263867

2.8133, 81, 0.9562367864693446, 0.02628906890263867

2.88, 81, 0.9562367864693446, 0.02628906890263867

2.9467, 81, 0.9562367864693446, 0.02628906890263867

2.0133, 91, 0.9562367864693446, 0.02628906890263867

2.08, 91, 0.9562367864693446, 0.02628906890263867

2.1467, 91, 0.9562367864693446, 0.02628906890263867

2.2133, 91, 0.9562367864693446, 0.02628906890263867

2.28, 91, 0.9562367864693446, 0.02628906890263867

2.3467, 91, 0.9562367864693446, 0.02628906890263867

2.4133, 91, 0.9562367864693446, 0.02628906890263867

2.48, 91, 0.9562367864693446, 0.02628906890263867

2.5467, 91, 0.9562367864693446, 0.02628906890263867

2.6133, 91, 0.9562367864693446, 0.02628906890263867

2.68, 91, 0.9562367864693446, 0.02628906890263867

2.7467, 91, 0.9562367864693446, 0.02628906890263867

2.8133, 91, 0.9562367864693446, 0.02628906890263867

2.88, 91, 0.9562367864693446, 0.02628906890263867

2.9467, 91, 0.9562367864693446, 0.02628906890263867

2.0133, 101, 0.9562367864693446, 0.02628906890263867

2.08, 101, 0.9562367864693446, 0.02628906890263867

2.1467, 101, 0.9562367864693446, 0.02628906890263867

2.2133, 101, 0.9562367864693446, 0.02628906890263867

2.28, 101, 0.9562367864693446, 0.02628906890263867

2.3467, 101, 0.9562367864693446, 0.02628906890263867

2.4133, 101, 0.9562367864693446, 0.02628906890263867

2.48, 101, 0.9562367864693446, 0.02628906890263867

2.5467, 101, 0.9562367864693446, 0.02628906890263867

2.6133, 101, 0.9562367864693446, 0.02628906890263867

2.68, 101, 0.9562367864693446, 0.02628906890263867

2.7467, 101, 0.9562367864693446, 0.02628906890263867

2.8133, 101, 0.9562367864693446, 0.02628906890263867

2.88, 101, 0.9562367864693446, 0.02628906890263867

2.9467, 101, 0.9562367864693446, 0.02628906890263867

2.0133, 111, 0.9562367864693446, 0.02628906890263867

2.08, 111, 0.9562367864693446, 0.02628906890263867

2.1467, 111, 0.9562367864693446, 0.02628906890263867

2.2133, 111, 0.9562367864693446, 0.02628906890263867

2.28, 111, 0.9562367864693446, 0.02628906890263867

2.3467, 111, 0.9562367864693446, 0.02628906890263867

2.4133, 111, 0.9562367864693446, 0.02628906890263867

2.48, 111, 0.9562367864693446, 0.02628906890263867

2.5467, 111, 0.9562367864693446, 0.02628906890263867

2.6133, 111, 0.9562367864693446, 0.02628906890263867

2.68, 111, 0.9562367864693446, 0.02628906890263867

2.7467, 111, 0.9562367864693446, 0.02628906890263867

2.8133, 111, 0.9562367864693446, 0.02628906890263867

2.88, 111, 0.9562367864693446, 0.02628906890263867

2.9467, 111, 0.9562367864693446, 0.02628906890263867

2.0133, 121, 0.9562367864693446, 0.02628906890263867

2.08, 121, 0.9562367864693446, 0.02628906890263867

2.1467, 121, 0.9562367864693446, 0.02628906890263867

2.2133, 121, 0.9562367864693446, 0.02628906890263867

2.28, 121, 0.9562367864693446, 0.02628906890263867

2.3467, 121, 0.9562367864693446, 0.02628906890263867

2.4133, 121, 0.9562367864693446, 0.02628906890263867

2.48, 121, 0.9562367864693446, 0.02628906890263867

2.5467, 121, 0.9562367864693446, 0.02628906890263867

2.6133, 121, 0.9562367864693446, 0.02628906890263867

2.68, 121, 0.9562367864693446, 0.02628906890263867

2.7467, 121, 0.9562367864693446, 0.02628906890263867

2.8133, 121, 0.9562367864693446, 0.02628906890263867

2.88, 121, 0.9562367864693446, 0.02628906890263867

2.9467, 121, 0.9562367864693446, 0.02628906890263867

2.0133, 131, 0.9562367864693446, 0.02628906890263867

2.08, 131, 0.9562367864693446, 0.02628906890263867

2.1467, 131, 0.9562367864693446, 0.02628906890263867

2.2133, 131, 0.9562367864693446, 0.02628906890263867

2.28, 131, 0.9562367864693446, 0.02628906890263867

2.3467, 131, 0.9562367864693446, 0.02628906890263867

2.4133, 131, 0.9562367864693446, 0.02628906890263867

2.48, 131, 0.9562367864693446, 0.02628906890263867

2.5467, 131, 0.9562367864693446, 0.02628906890263867

2.6133, 131, 0.9562367864693446, 0.02628906890263867

2.68, 131, 0.9562367864693446, 0.02628906890263867

2.7467, 131, 0.9562367864693446, 0.02628906890263867

2.8133, 131, 0.9562367864693446, 0.02628906890263867

2.88, 131, 0.9562367864693446, 0.02628906890263867

2.9467, 131, 0.9562367864693446, 0.02628906890263867

2.0133, 141, 0.9562367864693446, 0.02628906890263867

2.08, 141, 0.9562367864693446, 0.02628906890263867

2.1467, 141, 0.9562367864693446, 0.02628906890263867

2.2133, 141, 0.9562367864693446, 0.02628906890263867

2.28, 141, 0.9562367864693446, 0.02628906890263867

2.3467, 141, 0.9562367864693446, 0.02628906890263867

2.4133, 141, 0.9562367864693446, 0.02628906890263867

2.48, 141, 0.9562367864693446, 0.02628906890263867

2.5467, 141, 0.9562367864693446, 0.02628906890263867

2.6133, 141, 0.9562367864693446, 0.02628906890263867

2.68, 141, 0.9562367864693446, 0.02628906890263867

2.7467, 141, 0.9562367864693446, 0.02628906890263867

2.8133, 141, 0.9562367864693446, 0.02628906890263867

2.88, 141, 0.9562367864693446, 0.02628906890263867

2.9467, 141, 0.9562367864693446, 0.02628906890263867

2.0133, 151, 0.9562367864693446, 0.02628906890263867

2.08, 151, 0.9562367864693446, 0.02628906890263867

2.1467, 151, 0.9562367864693446, 0.02628906890263867

2.2133, 151, 0.9562367864693446, 0.02628906890263867

2.28, 151, 0.9562367864693446, 0.02628906890263867

2.3467, 151, 0.9562367864693446, 0.02628906890263867

2.4133, 151, 0.9562367864693446, 0.02628906890263867

2.48, 151, 0.9562367864693446, 0.02628906890263867

2.5467, 151, 0.9562367864693446, 0.02628906890263867

2.6133, 151, 0.9562367864693446, 0.02628906890263867

2.68, 151, 0.9562367864693446, 0.02628906890263867

2.7467, 151, 0.9562367864693446, 0.02628906890263867

2.8133, 151, 0.9562367864693446, 0.02628906890263867

2.88, 151, 0.9562367864693446, 0.02628906890263867

2.9467, 151, 0.9562367864693446, 0.02628906890263867

3.0133, 1, 0.9562367864693446, 0.02628906890263867

3.08, 1, 0.9562367864693446, 0.02628906890263867

3.1467, 1, 0.9562367864693446, 0.02628906890263867

3.2133, 1, 0.9562367864693446, 0.02628906890263867

3.28, 1, 0.9562367864693446, 0.02628906890263867

3.3467, 1, 0.9562367864693446, 0.02628906890263867

3.4133, 1, 0.9562367864693446, 0.02628906890263867

3.48, 1, 0.9562367864693446, 0.02628906890263867

3.5467, 1, 0.9562367864693446, 0.02628906890263867

3.6133, 1, 0.9562367864693446, 0.02628906890263867

3.68, 1, 0.9562367864693446, 0.02628906890263867

3.7467, 1, 0.9562367864693446, 0.02628906890263867

3.8133, 1, 0.9562367864693446, 0.02628906890263867

3.88, 1, 0.9562367864693446, 0.02628906890263867

3.9467, 1, 0.9562367864693446, 0.02628906890263867

3.0133, 11, 0.9562367864693446, 0.02628906890263867

3.08, 11, 0.9562367864693446, 0.02628906890263867

3.1467, 11, 0.9562367864693446, 0.02628906890263867

3.2133, 11, 0.9562367864693446, 0.02628906890263867

3.28, 11, 0.9562367864693446, 0.02628906890263867

3.3467, 11, 0.9562367864693446, 0.02628906890263867

3.4133, 11, 0.9562367864693446, 0.02628906890263867

3.48, 11, 0.9562367864693446, 0.02628906890263867

3.5467, 11, 0.9562367864693446, 0.02628906890263867

3.6133, 11, 0.9562367864693446, 0.02628906890263867

3.68, 11, 0.9562367864693446, 0.02628906890263867

3.7467, 11, 0.9562367864693446, 0.02628906890263867

3.8133, 11, 0.9562367864693446, 0.02628906890263867

3.88, 11, 0.9562367864693446, 0.02628906890263867

3.9467, 11, 0.9562367864693446, 0.02628906890263867

3.0133, 21, 0.9562367864693446, 0.02628906890263867

3.08, 21, 0.9562367864693446, 0.02628906890263867

3.1467, 21, 0.9562367864693446, 0.02628906890263867

3.2133, 21, 0.9562367864693446, 0.02628906890263867

3.28, 21, 0.9562367864693446, 0.02628906890263867

3.3467, 21, 0.9562367864693446, 0.02628906890263867

3.4133, 21, 0.9562367864693446, 0.02628906890263867

3.48, 21, 0.9562367864693446, 0.02628906890263867

3.5467, 21, 0.9562367864693446, 0.02628906890263867

3.6133, 21, 0.9562367864693446, 0.02628906890263867

3.68, 21, 0.9562367864693446, 0.02628906890263867

3.7467, 21, 0.9562367864693446, 0.02628906890263867

3.8133, 21, 0.9562367864693446, 0.02628906890263867

3.88, 21, 0.9562367864693446, 0.02628906890263867

3.9467, 21, 0.9562367864693446, 0.02628906890263867

3.0133, 31, 0.9562367864693446, 0.02628906890263867

3.08, 31, 0.9562367864693446, 0.02628906890263867

3.1467, 31, 0.9562367864693446, 0.02628906890263867

3.2133, 31, 0.9562367864693446, 0.02628906890263867

3.28, 31, 0.9562367864693446, 0.02628906890263867

3.3467, 31, 0.9562367864693446, 0.02628906890263867

3.4133, 31, 0.9562367864693446, 0.02628906890263867

3.48, 31, 0.9562367864693446, 0.02628906890263867

3.5467, 31, 0.9562367864693446, 0.02628906890263867

3.6133, 31, 0.9562367864693446, 0.02628906890263867

3.68, 31, 0.9562367864693446, 0.02628906890263867

3.7467, 31, 0.9562367864693446, 0.02628906890263867

3.8133, 31, 0.9562367864693446, 0.02628906890263867

3.88, 31, 0.9562367864693446, 0.02628906890263867

3.9467, 31, 0.9562367864693446, 0.02628906890263867

3.0133, 41, 0.9562367864693446, 0.02628906890263867

3.08, 41, 0.9562367864693446, 0.02628906890263867

3.1467, 41, 0.9562367864693446, 0.02628906890263867

3.2133, 41, 0.9562367864693446, 0.02628906890263867

3.28, 41, 0.9562367864693446, 0.02628906890263867

3.3467, 41, 0.9562367864693446, 0.02628906890263867

3.4133, 41, 0.9562367864693446, 0.02628906890263867

3.48, 41, 0.9562367864693446, 0.02628906890263867

3.5467, 41, 0.9562367864693446, 0.02628906890263867

3.6133, 41, 0.9562367864693446, 0.02628906890263867

3.68, 41, 0.9562367864693446, 0.02628906890263867

3.7467, 41, 0.9562367864693446, 0.02628906890263867

3.8133, 41, 0.9562367864693446, 0.02628906890263867

3.88, 41, 0.9562367864693446, 0.02628906890263867

3.9467, 41, 0.9562367864693446, 0.02628906890263867

3.0133, 51, 0.9562367864693446, 0.02628906890263867

3.08, 51, 0.9562367864693446, 0.02628906890263867

3.1467, 51, 0.9562367864693446, 0.02628906890263867

3.2133, 51, 0.9562367864693446, 0.02628906890263867

3.28, 51, 0.9562367864693446, 0.02628906890263867

3.3467, 51, 0.9562367864693446, 0.02628906890263867

3.4133, 51, 0.9562367864693446, 0.02628906890263867

3.48, 51, 0.9562367864693446, 0.02628906890263867

3.5467, 51, 0.9562367864693446, 0.02628906890263867

3.6133, 51, 0.9562367864693446, 0.02628906890263867

3.68, 51, 0.9562367864693446, 0.02628906890263867

3.7467, 51, 0.9562367864693446, 0.02628906890263867

3.8133, 51, 0.9562367864693446, 0.02628906890263867

3.88, 51, 0.9562367864693446, 0.02628906890263867

3.9467, 51, 0.9562367864693446, 0.02628906890263867

3.0133, 61, 0.9562367864693446, 0.02628906890263867

3.08, 61, 0.9562367864693446, 0.02628906890263867

3.1467, 61, 0.9562367864693446, 0.02628906890263867

3.2133, 61, 0.9562367864693446, 0.02628906890263867

3.28, 61, 0.9562367864693446, 0.02628906890263867

3.3467, 61, 0.9562367864693446, 0.02628906890263867

3.4133, 61, 0.9562367864693446, 0.02628906890263867

3.48, 61, 0.9562367864693446, 0.02628906890263867

3.5467, 61, 0.9562367864693446, 0.02628906890263867

3.6133, 61, 0.9562367864693446, 0.02628906890263867

3.68, 61, 0.9562367864693446, 0.02628906890263867

3.7467, 61, 0.9562367864693446, 0.02628906890263867

3.8133, 61, 0.9562367864693446, 0.02628906890263867

3.88, 61, 0.9562367864693446, 0.02628906890263867

3.9467, 61, 0.9562367864693446, 0.02628906890263867

3.0133, 71, 0.9562367864693446, 0.02628906890263867

3.08, 71, 0.9562367864693446, 0.02628906890263867

3.1467, 71, 0.9562367864693446, 0.02628906890263867

3.2133, 71, 0.9562367864693446, 0.02628906890263867

3.28, 71, 0.9562367864693446, 0.02628906890263867

3.3467, 71, 0.9562367864693446, 0.02628906890263867

3.4133, 71, 0.9562367864693446, 0.02628906890263867

3.48, 71, 0.9562367864693446, 0.02628906890263867

3.5467, 71, 0.9562367864693446, 0.02628906890263867

3.6133, 71, 0.9562367864693446, 0.02628906890263867

3.68, 71, 0.9562367864693446, 0.02628906890263867

3.7467, 71, 0.9562367864693446, 0.02628906890263867

3.8133, 71, 0.9562367864693446, 0.02628906890263867

3.88, 71, 0.9562367864693446, 0.02628906890263867

3.9467, 71, 0.9562367864693446, 0.02628906890263867

3.0133, 81, 0.9562367864693446, 0.02628906890263867

3.08, 81, 0.9562367864693446, 0.02628906890263867

3.1467, 81, 0.9562367864693446, 0.02628906890263867

3.2133, 81, 0.9562367864693446, 0.02628906890263867

3.28, 81, 0.9562367864693446, 0.02628906890263867

3.3467, 81, 0.9562367864693446, 0.02628906890263867

3.4133, 81, 0.9562367864693446, 0.02628906890263867

3.48, 81, 0.9562367864693446, 0.02628906890263867

3.5467, 81, 0.9562367864693446, 0.02628906890263867

3.6133, 81, 0.9562367864693446, 0.02628906890263867

3.68, 81, 0.9562367864693446, 0.02628906890263867

3.7467, 81, 0.9562367864693446, 0.02628906890263867

3.8133, 81, 0.9562367864693446, 0.02628906890263867

3.88, 81, 0.9562367864693446, 0.02628906890263867

3.9467, 81, 0.9562367864693446, 0.02628906890263867

3.0133, 91, 0.9562367864693446, 0.02628906890263867

3.08, 91, 0.9562367864693446, 0.02628906890263867

3.1467, 91, 0.9562367864693446, 0.02628906890263867

3.2133, 91, 0.9562367864693446, 0.02628906890263867

3.28, 91, 0.9562367864693446, 0.02628906890263867

3.3467, 91, 0.9562367864693446, 0.02628906890263867

3.4133, 91, 0.9562367864693446, 0.02628906890263867

3.48, 91, 0.9562367864693446, 0.02628906890263867

3.5467, 91, 0.9562367864693446, 0.02628906890263867

3.6133, 91, 0.9562367864693446, 0.02628906890263867

3.68, 91, 0.9562367864693446, 0.02628906890263867

3.7467, 91, 0.9562367864693446, 0.02628906890263867

3.8133, 91, 0.9562367864693446, 0.02628906890263867

3.88, 91, 0.9562367864693446, 0.02628906890263867

3.9467, 91, 0.9562367864693446, 0.02628906890263867

3.0133, 101, 0.9562367864693446, 0.02628906890263867

3.08, 101, 0.9562367864693446, 0.02628906890263867

3.1467, 101, 0.9562367864693446, 0.02628906890263867

3.2133, 101, 0.9562367864693446, 0.02628906890263867

3.28, 101, 0.9562367864693446, 0.02628906890263867

3.3467, 101, 0.9562367864693446, 0.02628906890263867

3.4133, 101, 0.9562367864693446, 0.02628906890263867

3.48, 101, 0.9562367864693446, 0.02628906890263867

3.5467, 101, 0.9562367864693446, 0.02628906890263867

3.6133, 101, 0.9562367864693446, 0.02628906890263867

3.68, 101, 0.9562367864693446, 0.02628906890263867

3.7467, 101, 0.9562367864693446, 0.02628906890263867

3.8133, 101, 0.9562367864693446, 0.02628906890263867

3.88, 101, 0.9562367864693446, 0.02628906890263867

3.9467, 101, 0.9562367864693446, 0.02628906890263867

3.0133, 111, 0.9562367864693446, 0.02628906890263867

3.08, 111, 0.9562367864693446, 0.02628906890263867

3.1467, 111, 0.9562367864693446, 0.02628906890263867

3.2133, 111, 0.9562367864693446, 0.02628906890263867

3.28, 111, 0.9562367864693446, 0.02628906890263867

3.3467, 111, 0.9562367864693446, 0.02628906890263867

3.4133, 111, 0.9562367864693446, 0.02628906890263867

3.48, 111, 0.9562367864693446, 0.02628906890263867

3.5467, 111, 0.9562367864693446, 0.02628906890263867

3.6133, 111, 0.9562367864693446, 0.02628906890263867

3.68, 111, 0.9562367864693446, 0.02628906890263867

3.7467, 111, 0.9562367864693446, 0.02628906890263867

3.8133, 111, 0.9562367864693446, 0.02628906890263867

3.88, 111, 0.9562367864693446, 0.02628906890263867

3.9467, 111, 0.9562367864693446, 0.02628906890263867

3.0133, 121, 0.9562367864693446, 0.02628906890263867

3.08, 121, 0.9562367864693446, 0.02628906890263867

3.1467, 121, 0.9562367864693446, 0.02628906890263867

3.2133, 121, 0.9562367864693446, 0.02628906890263867

3.28, 121, 0.9562367864693446, 0.02628906890263867

3.3467, 121, 0.9562367864693446, 0.02628906890263867

3.4133, 121, 0.9562367864693446, 0.02628906890263867

3.48, 121, 0.9562367864693446, 0.02628906890263867

3.5467, 121, 0.9562367864693446, 0.02628906890263867

3.6133, 121, 0.9562367864693446, 0.02628906890263867

3.68, 121, 0.9562367864693446, 0.02628906890263867

3.7467, 121, 0.9562367864693446, 0.02628906890263867

3.8133, 121, 0.9562367864693446, 0.02628906890263867

3.88, 121, 0.9562367864693446, 0.02628906890263867

3.9467, 121, 0.9562367864693446, 0.02628906890263867

3.0133, 131, 0.9562367864693446, 0.02628906890263867

3.08, 131, 0.9562367864693446, 0.02628906890263867

3.1467, 131, 0.9562367864693446, 0.02628906890263867

3.2133, 131, 0.9562367864693446, 0.02628906890263867

3.28, 131, 0.9562367864693446, 0.02628906890263867

3.3467, 131, 0.9562367864693446, 0.02628906890263867

3.4133, 131, 0.9562367864693446, 0.02628906890263867

3.48, 131, 0.9562367864693446, 0.02628906890263867

3.5467, 131, 0.9562367864693446, 0.02628906890263867

3.6133, 131, 0.9562367864693446, 0.02628906890263867

3.68, 131, 0.9562367864693446, 0.02628906890263867

3.7467, 131, 0.9562367864693446, 0.02628906890263867

3.8133, 131, 0.9562367864693446, 0.02628906890263867

3.88, 131, 0.9562367864693446, 0.02628906890263867

3.9467, 131, 0.9562367864693446, 0.02628906890263867

3.0133, 141, 0.9562367864693446, 0.02628906890263867

3.08, 141, 0.9562367864693446, 0.02628906890263867

3.1467, 141, 0.9562367864693446, 0.02628906890263867

3.2133, 141, 0.9562367864693446, 0.02628906890263867

3.28, 141, 0.9562367864693446, 0.02628906890263867

3.3467, 141, 0.9562367864693446, 0.02628906890263867

3.4133, 141, 0.9562367864693446, 0.02628906890263867

3.48, 141, 0.9562367864693446, 0.02628906890263867

3.5467, 141, 0.9562367864693446, 0.02628906890263867

3.6133, 141, 0.9562367864693446, 0.02628906890263867

3.68, 141, 0.9562367864693446, 0.02628906890263867

3.7467, 141, 0.9562367864693446, 0.02628906890263867

3.8133, 141, 0.9562367864693446, 0.02628906890263867

3.88, 141, 0.9562367864693446, 0.02628906890263867

3.9467, 141, 0.9562367864693446, 0.02628906890263867

3.0133, 151, 0.9562367864693446, 0.02628906890263867

3.08, 151, 0.9562367864693446, 0.02628906890263867

3.1467, 151, 0.9562367864693446, 0.02628906890263867

3.2133, 151, 0.9562367864693446, 0.02628906890263867

3.28, 151, 0.9562367864693446, 0.02628906890263867

3.3467, 151, 0.9562367864693446, 0.02628906890263867

3.4133, 151, 0.9562367864693446, 0.02628906890263867

3.48, 151, 0.9562367864693446, 0.02628906890263867

3.5467, 151, 0.9562367864693446, 0.02628906890263867

3.6133, 151, 0.9562367864693446, 0.02628906890263867

3.68, 151, 0.9562367864693446, 0.02628906890263867

3.7467, 151, 0.9562367864693446, 0.02628906890263867

3.8133, 151, 0.9562367864693446, 0.02628906890263867

3.88, 151, 0.9562367864693446, 0.02628906890263867

3.9467, 151, 0.9562367864693446, 0.02628906890263867

4.0133, 1, 0.6136892177589852, 0.069323758177352

4.08, 1, 0.6136892177589852, 0.069323758177352

4.1467, 1, 0.6136892177589852, 0.069323758177352

4.2133, 1, 0.6136892177589852, 0.069323758177352

4.28, 1, 0.6136892177589852, 0.069323758177352

4.3467, 1, 0.6136892177589852, 0.069323758177352

4.4133, 1, 0.6136892177589852, 0.069323758177352

4.48, 1, 0.6136892177589852, 0.069323758177352

4.5467, 1, 0.6136892177589852, 0.069323758177352

4.6133, 1, 0.6136892177589852, 0.069323758177352

4.68, 1, 0.6136892177589852, 0.069323758177352

4.7467, 1, 0.6136892177589852, 0.069323758177352

4.8133, 1, 0.6136892177589852, 0.069323758177352

4.88, 1, 0.6136892177589852, 0.069323758177352

4.9467, 1, 0.6136892177589852, 0.069323758177352

4.0133, 11, 0.6136892177589852, 0.069323758177352

4.08, 11, 0.6136892177589852, 0.069323758177352

4.1467, 11, 0.6136892177589852, 0.069323758177352

4.2133, 11, 0.6136892177589852, 0.069323758177352

4.28, 11, 0.6136892177589852, 0.069323758177352

4.3467, 11, 0.6136892177589852, 0.069323758177352

4.4133, 11, 0.6136892177589852, 0.069323758177352

4.48, 11, 0.6136892177589852, 0.069323758177352

4.5467, 11, 0.6136892177589852, 0.069323758177352

4.6133, 11, 0.6136892177589852, 0.069323758177352

4.68, 11, 0.6136892177589852, 0.069323758177352

4.7467, 11, 0.6136892177589852, 0.069323758177352

4.8133, 11, 0.6136892177589852, 0.069323758177352

4.88, 11, 0.6136892177589852, 0.069323758177352

4.9467, 11, 0.6136892177589852, 0.069323758177352

4.0133, 21, 0.6136892177589852, 0.069323758177352

4.08, 21, 0.6136892177589852, 0.069323758177352

4.1467, 21, 0.6136892177589852, 0.069323758177352

4.2133, 21, 0.6136892177589852, 0.069323758177352

4.28, 21, 0.6136892177589852, 0.069323758177352

4.3467, 21, 0.6136892177589852, 0.069323758177352

4.4133, 21, 0.6136892177589852, 0.069323758177352

4.48, 21, 0.6136892177589852, 0.069323758177352

4.5467, 21, 0.6136892177589852, 0.069323758177352

4.6133, 21, 0.6136892177589852, 0.069323758177352

4.68, 21, 0.6136892177589852, 0.069323758177352

4.7467, 21, 0.6136892177589852, 0.069323758177352

4.8133, 21, 0.6136892177589852, 0.069323758177352

4.88, 21, 0.6136892177589852, 0.069323758177352

4.9467, 21, 0.6136892177589852, 0.069323758177352

4.0133, 31, 0.6136892177589852, 0.069323758177352

4.08, 31, 0.6136892177589852, 0.069323758177352

4.1467, 31, 0.6136892177589852, 0.069323758177352

4.2133, 31, 0.6136892177589852, 0.069323758177352

4.28, 31, 0.6136892177589852, 0.069323758177352

4.3467, 31, 0.6136892177589852, 0.069323758177352

4.4133, 31, 0.6136892177589852, 0.069323758177352

4.48, 31, 0.6136892177589852, 0.069323758177352

4.5467, 31, 0.6136892177589852, 0.069323758177352

4.6133, 31, 0.6136892177589852, 0.069323758177352

4.68, 31, 0.6136892177589852, 0.069323758177352

4.7467, 31, 0.6136892177589852, 0.069323758177352

4.8133, 31, 0.6136892177589852, 0.069323758177352

4.88, 31, 0.6136892177589852, 0.069323758177352

4.9467, 31, 0.6136892177589852, 0.069323758177352

4.0133, 41, 0.6136892177589852, 0.069323758177352

4.08, 41, 0.6136892177589852, 0.069323758177352

4.1467, 41, 0.6136892177589852, 0.069323758177352

4.2133, 41, 0.6136892177589852, 0.069323758177352

4.28, 41, 0.6136892177589852, 0.069323758177352

4.3467, 41, 0.6136892177589852, 0.069323758177352

4.4133, 41, 0.6136892177589852, 0.069323758177352

4.48, 41, 0.6136892177589852, 0.069323758177352

4.5467, 41, 0.6136892177589852, 0.069323758177352

4.6133, 41, 0.6136892177589852, 0.069323758177352

4.68, 41, 0.6136892177589852, 0.069323758177352

4.7467, 41, 0.6136892177589852, 0.069323758177352

4.8133, 41, 0.6136892177589852, 0.069323758177352

4.88, 41, 0.6136892177589852, 0.069323758177352

4.9467, 41, 0.6136892177589852, 0.069323758177352

4.0133, 51, 0.6136892177589852, 0.069323758177352

4.08, 51, 0.6136892177589852, 0.069323758177352

4.1467, 51, 0.6136892177589852, 0.069323758177352

4.2133, 51, 0.6136892177589852, 0.069323758177352

4.28, 51, 0.6136892177589852, 0.069323758177352

4.3467, 51, 0.6136892177589852, 0.069323758177352

4.4133, 51, 0.6136892177589852, 0.069323758177352

4.48, 51, 0.6136892177589852, 0.069323758177352

4.5467, 51, 0.6136892177589852, 0.069323758177352

4.6133, 51, 0.6136892177589852, 0.069323758177352

4.68, 51, 0.6136892177589852, 0.069323758177352

4.7467, 51, 0.6136892177589852, 0.069323758177352

4.8133, 51, 0.6136892177589852, 0.069323758177352

4.88, 51, 0.6136892177589852, 0.069323758177352

4.9467, 51, 0.6136892177589852, 0.069323758177352

4.0133, 61, 0.6136892177589852, 0.069323758177352

4.08, 61, 0.6136892177589852, 0.069323758177352

4.1467, 61, 0.6136892177589852, 0.069323758177352

4.2133, 61, 0.6136892177589852, 0.069323758177352

4.28, 61, 0.6136892177589852, 0.069323758177352

4.3467, 61, 0.6136892177589852, 0.069323758177352

4.4133, 61, 0.6136892177589852, 0.069323758177352

4.48, 61, 0.6136892177589852, 0.069323758177352

4.5467, 61, 0.6136892177589852, 0.069323758177352

4.6133, 61, 0.6136892177589852, 0.069323758177352

4.68, 61, 0.6136892177589852, 0.069323758177352

4.7467, 61, 0.6136892177589852, 0.069323758177352

4.8133, 61, 0.6136892177589852, 0.069323758177352

4.88, 61, 0.6136892177589852, 0.069323758177352

4.9467, 61, 0.6136892177589852, 0.069323758177352

4.0133, 71, 0.6136892177589852, 0.069323758177352

4.08, 71, 0.6136892177589852, 0.069323758177352

4.1467, 71, 0.6136892177589852, 0.069323758177352

4.2133, 71, 0.6136892177589852, 0.069323758177352

4.28, 71, 0.6136892177589852, 0.069323758177352

4.3467, 71, 0.6136892177589852, 0.069323758177352

4.4133, 71, 0.6136892177589852, 0.069323758177352

4.48, 71, 0.6136892177589852, 0.069323758177352

4.5467, 71, 0.6136892177589852, 0.069323758177352

4.6133, 71, 0.6136892177589852, 0.069323758177352

4.68, 71, 0.6136892177589852, 0.069323758177352

4.7467, 71, 0.6136892177589852, 0.069323758177352

4.8133, 71, 0.6136892177589852, 0.069323758177352

4.88, 71, 0.6136892177589852, 0.069323758177352

4.9467, 71, 0.6136892177589852, 0.069323758177352

4.0133, 81, 0.6136892177589852, 0.069323758177352

4.08, 81, 0.6136892177589852, 0.069323758177352

4.1467, 81, 0.6136892177589852, 0.069323758177352

4.2133, 81, 0.6136892177589852, 0.069323758177352

4.28, 81, 0.6136892177589852, 0.069323758177352

4.3467, 81, 0.6136892177589852, 0.069323758177352

4.4133, 81, 0.6136892177589852, 0.069323758177352

4.48, 81, 0.6136892177589852, 0.069323758177352

4.5467, 81, 0.6136892177589852, 0.069323758177352

4.6133, 81, 0.6136892177589852, 0.069323758177352

4.68, 81, 0.6136892177589852, 0.069323758177352

4.7467, 81, 0.6136892177589852, 0.069323758177352

4.8133, 81, 0.6136892177589852, 0.069323758177352

4.88, 81, 0.6136892177589852, 0.069323758177352

4.9467, 81, 0.6136892177589852, 0.069323758177352

4.0133, 91, 0.6136892177589852, 0.069323758177352

4.08, 91, 0.6136892177589852, 0.069323758177352

4.1467, 91, 0.6136892177589852, 0.069323758177352

4.2133, 91, 0.6136892177589852, 0.069323758177352

4.28, 91, 0.6136892177589852, 0.069323758177352

4.3467, 91, 0.6136892177589852, 0.069323758177352

4.4133, 91, 0.6136892177589852, 0.069323758177352

4.48, 91, 0.6136892177589852, 0.069323758177352

4.5467, 91, 0.6136892177589852, 0.069323758177352

4.6133, 91, 0.6136892177589852, 0.069323758177352

4.68, 91, 0.6136892177589852, 0.069323758177352

4.7467, 91, 0.6136892177589852, 0.069323758177352

4.8133, 91, 0.6136892177589852, 0.069323758177352

4.88, 91, 0.6136892177589852, 0.069323758177352

4.9467, 91, 0.6136892177589852, 0.069323758177352

4.0133, 101, 0.6136892177589852, 0.069323758177352

4.08, 101, 0.6136892177589852, 0.069323758177352

4.1467, 101, 0.6136892177589852, 0.069323758177352

4.2133, 101, 0.6136892177589852, 0.069323758177352

4.28, 101, 0.6136892177589852, 0.069323758177352

4.3467, 101, 0.6136892177589852, 0.069323758177352

4.4133, 101, 0.6136892177589852, 0.069323758177352

4.48, 101, 0.6136892177589852, 0.069323758177352

4.5467, 101, 0.6136892177589852, 0.069323758177352

4.6133, 101, 0.6136892177589852, 0.069323758177352

4.68, 101, 0.6136892177589852, 0.069323758177352

4.7467, 101, 0.6136892177589852, 0.069323758177352

4.8133, 101, 0.6136892177589852, 0.069323758177352

4.88, 101, 0.6136892177589852, 0.069323758177352

4.9467, 101, 0.6136892177589852, 0.069323758177352

4.0133, 111, 0.6136892177589852, 0.069323758177352

4.08, 111, 0.6136892177589852, 0.069323758177352

4.1467, 111, 0.6136892177589852, 0.069323758177352

4.2133, 111, 0.6136892177589852, 0.069323758177352

4.28, 111, 0.6136892177589852, 0.069323758177352

4.3467, 111, 0.6136892177589852, 0.069323758177352

4.4133, 111, 0.6136892177589852, 0.069323758177352

4.48, 111, 0.6136892177589852, 0.069323758177352

4.5467, 111, 0.6136892177589852, 0.069323758177352

4.6133, 111, 0.6136892177589852, 0.069323758177352

4.68, 111, 0.6136892177589852, 0.069323758177352

4.7467, 111, 0.6136892177589852, 0.069323758177352

4.8133, 111, 0.6136892177589852, 0.069323758177352

4.88, 111, 0.6136892177589852, 0.069323758177352

4.9467, 111, 0.6136892177589852, 0.069323758177352

4.0133, 121, 0.6136892177589852, 0.069323758177352

4.08, 121, 0.6136892177589852, 0.069323758177352

4.1467, 121, 0.6136892177589852, 0.069323758177352

4.2133, 121, 0.6136892177589852, 0.069323758177352

4.28, 121, 0.6136892177589852, 0.069323758177352

4.3467, 121, 0.6136892177589852, 0.069323758177352

4.4133, 121, 0.6136892177589852, 0.069323758177352

4.48, 121, 0.6136892177589852, 0.069323758177352

4.5467, 121, 0.6136892177589852, 0.069323758177352

4.6133, 121, 0.6136892177589852, 0.069323758177352

4.68, 121, 0.6136892177589852, 0.069323758177352

4.7467, 121, 0.6136892177589852, 0.069323758177352

4.8133, 121, 0.6136892177589852, 0.069323758177352

4.88, 121, 0.6136892177589852, 0.069323758177352

4.9467, 121, 0.6136892177589852, 0.069323758177352

4.0133, 131, 0.6136892177589852, 0.069323758177352

4.08, 131, 0.6136892177589852, 0.069323758177352

4.1467, 131, 0.6136892177589852, 0.069323758177352

4.2133, 131, 0.6136892177589852, 0.069323758177352

4.28, 131, 0.6136892177589852, 0.069323758177352

4.3467, 131, 0.6136892177589852, 0.069323758177352

4.4133, 131, 0.6136892177589852, 0.069323758177352

4.48, 131, 0.6136892177589852, 0.069323758177352

4.5467, 131, 0.6136892177589852, 0.069323758177352

4.6133, 131, 0.6136892177589852, 0.069323758177352

4.68, 131, 0.6136892177589852, 0.069323758177352

4.7467, 131, 0.6136892177589852, 0.069323758177352

4.8133, 131, 0.6136892177589852, 0.069323758177352

4.88, 131, 0.6136892177589852, 0.069323758177352

4.9467, 131, 0.6136892177589852, 0.069323758177352

4.0133, 141, 0.6136892177589852, 0.069323758177352

4.08, 141, 0.6136892177589852, 0.069323758177352

4.1467, 141, 0.6136892177589852, 0.069323758177352

4.2133, 141, 0.6136892177589852, 0.069323758177352

4.28, 141, 0.6136892177589852, 0.069323758177352

4.3467, 141, 0.6136892177589852, 0.069323758177352

4.4133, 141, 0.6136892177589852, 0.069323758177352

4.48, 141, 0.6136892177589852, 0.069323758177352

4.5467, 141, 0.6136892177589852, 0.069323758177352

4.6133, 141, 0.6136892177589852, 0.069323758177352

4.68, 141, 0.6136892177589852, 0.069323758177352

4.7467, 141, 0.6136892177589852, 0.069323758177352

4.8133, 141, 0.6136892177589852, 0.069323758177352

4.88, 141, 0.6136892177589852, 0.069323758177352

4.9467, 141, 0.6136892177589852, 0.069323758177352

4.0133, 151, 0.6136892177589852, 0.069323758177352

4.08, 151, 0.6136892177589852, 0.069323758177352

4.1467, 151, 0.6136892177589852, 0.069323758177352

4.2133, 151, 0.6136892177589852, 0.069323758177352

4.28, 151, 0.6136892177589852, 0.069323758177352

4.3467, 151, 0.6136892177589852, 0.069323758177352

4.4133, 151, 0.6136892177589852, 0.069323758177352

4.48, 151, 0.6136892177589852, 0.069323758177352

4.5467, 151, 0.6136892177589852, 0.069323758177352

4.6133, 151, 0.6136892177589852, 0.069323758177352

4.68, 151, 0.6136892177589852, 0.069323758177352

4.7467, 151, 0.6136892177589852, 0.069323758177352

4.8133, 151, 0.6136892177589852, 0.069323758177352

4.88, 151, 0.6136892177589852, 0.069323758177352

4.9467, 151, 0.6136892177589852, 0.069323758177352

5.0133, 1, 0.6136892177589852, 0.069323758177352

5.08, 1, 0.6136892177589852, 0.069323758177352

5.1467, 1, 0.6136892177589852, 0.069323758177352

5.2133, 1, 0.6136892177589852, 0.069323758177352

5.28, 1, 0.6136892177589852, 0.069323758177352

5.3467, 1, 0.6136892177589852, 0.069323758177352

5.4133, 1, 0.6136892177589852, 0.069323758177352

5.48, 1, 0.6136892177589852, 0.069323758177352

5.5467, 1, 0.6136892177589852, 0.069323758177352

5.6133, 1, 0.6136892177589852, 0.069323758177352

5.68, 1, 0.6136892177589852, 0.069323758177352

5.7467, 1, 0.6136892177589852, 0.069323758177352

5.8133, 1, 0.6136892177589852, 0.069323758177352

5.88, 1, 0.6136892177589852, 0.069323758177352

5.9467, 1, 0.6136892177589852, 0.069323758177352

5.0133, 11, 0.6136892177589852, 0.069323758177352

5.08, 11, 0.6136892177589852, 0.069323758177352

5.1467, 11, 0.6136892177589852, 0.069323758177352

5.2133, 11, 0.6136892177589852, 0.069323758177352

5.28, 11, 0.6136892177589852, 0.069323758177352

5.3467, 11, 0.6136892177589852, 0.069323758177352

5.4133, 11, 0.6136892177589852, 0.069323758177352

5.48, 11, 0.6136892177589852, 0.069323758177352

5.5467, 11, 0.6136892177589852, 0.069323758177352

5.6133, 11, 0.6136892177589852, 0.069323758177352

5.68, 11, 0.6136892177589852, 0.069323758177352

5.7467, 11, 0.6136892177589852, 0.069323758177352

5.8133, 11, 0.6136892177589852, 0.069323758177352

5.88, 11, 0.6136892177589852, 0.069323758177352

5.9467, 11, 0.6136892177589852, 0.069323758177352

5.0133, 21, 0.6136892177589852, 0.069323758177352

5.08, 21, 0.6136892177589852, 0.069323758177352

5.1467, 21, 0.6136892177589852, 0.069323758177352

5.2133, 21, 0.6136892177589852, 0.069323758177352

5.28, 21, 0.6136892177589852, 0.069323758177352

5.3467, 21, 0.6136892177589852, 0.069323758177352

5.4133, 21, 0.6136892177589852, 0.069323758177352

5.48, 21, 0.6136892177589852, 0.069323758177352

5.5467, 21, 0.6136892177589852, 0.069323758177352

5.6133, 21, 0.6136892177589852, 0.069323758177352

5.68, 21, 0.6136892177589852, 0.069323758177352

5.7467, 21, 0.6136892177589852, 0.069323758177352

5.8133, 21, 0.6136892177589852, 0.069323758177352

5.88, 21, 0.6136892177589852, 0.069323758177352

5.9467, 21, 0.6136892177589852, 0.069323758177352

5.0133, 31, 0.6136892177589852, 0.069323758177352

5.08, 31, 0.6136892177589852, 0.069323758177352

5.1467, 31, 0.6136892177589852, 0.069323758177352

5.2133, 31, 0.6136892177589852, 0.069323758177352

5.28, 31, 0.6136892177589852, 0.069323758177352

5.3467, 31, 0.6136892177589852, 0.069323758177352

5.4133, 31, 0.6136892177589852, 0.069323758177352

5.48, 31, 0.6136892177589852, 0.069323758177352

5.5467, 31, 0.6136892177589852, 0.069323758177352

5.6133, 31, 0.6136892177589852, 0.069323758177352

5.68, 31, 0.6136892177589852, 0.069323758177352

5.7467, 31, 0.6136892177589852, 0.069323758177352

5.8133, 31, 0.6136892177589852, 0.069323758177352

5.88, 31, 0.6136892177589852, 0.069323758177352

5.9467, 31, 0.6136892177589852, 0.069323758177352

5.0133, 41, 0.6136892177589852, 0.069323758177352

5.08, 41, 0.6136892177589852, 0.069323758177352

5.1467, 41, 0.6136892177589852, 0.069323758177352

5.2133, 41, 0.6136892177589852, 0.069323758177352

5.28, 41, 0.6136892177589852, 0.069323758177352

5.3467, 41, 0.6136892177589852, 0.069323758177352

5.4133, 41, 0.6136892177589852, 0.069323758177352

5.48, 41, 0.6136892177589852, 0.069323758177352

5.5467, 41, 0.6136892177589852, 0.069323758177352

5.6133, 41, 0.6136892177589852, 0.069323758177352

5.68, 41, 0.6136892177589852, 0.069323758177352

5.7467, 41, 0.6136892177589852, 0.069323758177352

5.8133, 41, 0.6136892177589852, 0.069323758177352

5.88, 41, 0.6136892177589852, 0.069323758177352

5.9467, 41, 0.6136892177589852, 0.069323758177352

5.0133, 51, 0.6136892177589852, 0.069323758177352

5.08, 51, 0.6136892177589852, 0.069323758177352

5.1467, 51, 0.6136892177589852, 0.069323758177352

5.2133, 51, 0.6136892177589852, 0.069323758177352

5.28, 51, 0.6136892177589852, 0.069323758177352

5.3467, 51, 0.6136892177589852, 0.069323758177352

5.4133, 51, 0.6136892177589852, 0.069323758177352

5.48, 51, 0.6136892177589852, 0.069323758177352

5.5467, 51, 0.6136892177589852, 0.069323758177352

5.6133, 51, 0.6136892177589852, 0.069323758177352

5.68, 51, 0.6136892177589852, 0.069323758177352

5.7467, 51, 0.6136892177589852, 0.069323758177352

5.8133, 51, 0.6136892177589852, 0.069323758177352

5.88, 51, 0.6136892177589852, 0.069323758177352

5.9467, 51, 0.6136892177589852, 0.069323758177352

5.0133, 61, 0.6136892177589852, 0.069323758177352

5.08, 61, 0.6136892177589852, 0.069323758177352

5.1467, 61, 0.6136892177589852, 0.069323758177352

5.2133, 61, 0.6136892177589852, 0.069323758177352

5.28, 61, 0.6136892177589852, 0.069323758177352

5.3467, 61, 0.6136892177589852, 0.069323758177352

5.4133, 61, 0.6136892177589852, 0.069323758177352

5.48, 61, 0.6136892177589852, 0.069323758177352

5.5467, 61, 0.6136892177589852, 0.069323758177352

5.6133, 61, 0.6136892177589852, 0.069323758177352

5.68, 61, 0.6136892177589852, 0.069323758177352

5.7467, 61, 0.6136892177589852, 0.069323758177352

5.8133, 61, 0.6136892177589852, 0.069323758177352

5.88, 61, 0.6136892177589852, 0.069323758177352

5.9467, 61, 0.6136892177589852, 0.069323758177352

5.0133, 71, 0.6136892177589852, 0.069323758177352

5.08, 71, 0.6136892177589852, 0.069323758177352

5.1467, 71, 0.6136892177589852, 0.069323758177352

5.2133, 71, 0.6136892177589852, 0.069323758177352

5.28, 71, 0.6136892177589852, 0.069323758177352

5.3467, 71, 0.6136892177589852, 0.069323758177352

5.4133, 71, 0.6136892177589852, 0.069323758177352

5.48, 71, 0.6136892177589852, 0.069323758177352

5.5467, 71, 0.6136892177589852, 0.069323758177352

5.6133, 71, 0.6136892177589852, 0.069323758177352

5.68, 71, 0.6136892177589852, 0.069323758177352

5.7467, 71, 0.6136892177589852, 0.069323758177352

5.8133, 71, 0.6136892177589852, 0.069323758177352

5.88, 71, 0.6136892177589852, 0.069323758177352

5.9467, 71, 0.6136892177589852, 0.069323758177352

5.0133, 81, 0.6136892177589852, 0.069323758177352

5.08, 81, 0.6136892177589852, 0.069323758177352

5.1467, 81, 0.6136892177589852, 0.069323758177352

5.2133, 81, 0.6136892177589852, 0.069323758177352

5.28, 81, 0.6136892177589852, 0.069323758177352

5.3467, 81, 0.6136892177589852, 0.069323758177352

5.4133, 81, 0.6136892177589852, 0.069323758177352

5.48, 81, 0.6136892177589852, 0.069323758177352

5.5467, 81, 0.6136892177589852, 0.069323758177352

5.6133, 81, 0.6136892177589852, 0.069323758177352

5.68, 81, 0.6136892177589852, 0.069323758177352

5.7467, 81, 0.6136892177589852, 0.069323758177352

5.8133, 81, 0.6136892177589852, 0.069323758177352

5.88, 81, 0.6136892177589852, 0.069323758177352

5.9467, 81, 0.6136892177589852, 0.069323758177352

5.0133, 91, 0.6136892177589852, 0.069323758177352

5.08, 91, 0.6136892177589852, 0.069323758177352

5.1467, 91, 0.6136892177589852, 0.069323758177352

5.2133, 91, 0.6136892177589852, 0.069323758177352

5.28, 91, 0.6136892177589852, 0.069323758177352

5.3467, 91, 0.6136892177589852, 0.069323758177352

5.4133, 91, 0.6136892177589852, 0.069323758177352

5.48, 91, 0.6136892177589852, 0.069323758177352

5.5467, 91, 0.6136892177589852, 0.069323758177352

5.6133, 91, 0.6136892177589852, 0.069323758177352

5.68, 91, 0.6136892177589852, 0.069323758177352

5.7467, 91, 0.6136892177589852, 0.069323758177352

5.8133, 91, 0.6136892177589852, 0.069323758177352

5.88, 91, 0.6136892177589852, 0.069323758177352

5.9467, 91, 0.6136892177589852, 0.069323758177352

5.0133, 101, 0.6136892177589852, 0.069323758177352

5.08, 101, 0.6136892177589852, 0.069323758177352

5.1467, 101, 0.6136892177589852, 0.069323758177352

5.2133, 101, 0.6136892177589852, 0.069323758177352

5.28, 101, 0.6136892177589852, 0.069323758177352

5.3467, 101, 0.6136892177589852, 0.069323758177352

5.4133, 101, 0.6136892177589852, 0.069323758177352

5.48, 101, 0.6136892177589852, 0.069323758177352

5.5467, 101, 0.6136892177589852, 0.069323758177352

5.6133, 101, 0.6136892177589852, 0.069323758177352

5.68, 101, 0.6136892177589852, 0.069323758177352

5.7467, 101, 0.6136892177589852, 0.069323758177352

5.8133, 101, 0.6136892177589852, 0.069323758177352

5.88, 101, 0.6136892177589852, 0.069323758177352

5.9467, 101, 0.6136892177589852, 0.069323758177352

5.0133, 111, 0.6136892177589852, 0.069323758177352

5.08, 111, 0.6136892177589852, 0.069323758177352

5.1467, 111, 0.6136892177589852, 0.069323758177352

5.2133, 111, 0.6136892177589852, 0.069323758177352

5.28, 111, 0.6136892177589852, 0.069323758177352

5.3467, 111, 0.6136892177589852, 0.069323758177352

5.4133, 111, 0.6136892177589852, 0.069323758177352

5.48, 111, 0.6136892177589852, 0.069323758177352

5.5467, 111, 0.6136892177589852, 0.069323758177352

5.6133, 111, 0.6136892177589852, 0.069323758177352

5.68, 111, 0.6136892177589852, 0.069323758177352

5.7467, 111, 0.6136892177589852, 0.069323758177352

5.8133, 111, 0.6136892177589852, 0.069323758177352

5.88, 111, 0.6136892177589852, 0.069323758177352

5.9467, 111, 0.6136892177589852, 0.069323758177352

5.0133, 121, 0.6136892177589852, 0.069323758177352

5.08, 121, 0.6136892177589852, 0.069323758177352

5.1467, 121, 0.6136892177589852, 0.069323758177352

5.2133, 121, 0.6136892177589852, 0.069323758177352

5.28, 121, 0.6136892177589852, 0.069323758177352

5.3467, 121, 0.6136892177589852, 0.069323758177352

5.4133, 121, 0.6136892177589852, 0.069323758177352

5.48, 121, 0.6136892177589852, 0.069323758177352

5.5467, 121, 0.6136892177589852, 0.069323758177352

5.6133, 121, 0.6136892177589852, 0.069323758177352

5.68, 121, 0.6136892177589852, 0.069323758177352

5.7467, 121, 0.6136892177589852, 0.069323758177352

5.8133, 121, 0.6136892177589852, 0.069323758177352

5.88, 121, 0.6136892177589852, 0.069323758177352

5.9467, 121, 0.6136892177589852, 0.069323758177352

5.0133, 131, 0.6136892177589852, 0.069323758177352

5.08, 131, 0.6136892177589852, 0.069323758177352

5.1467, 131, 0.6136892177589852, 0.069323758177352

5.2133, 131, 0.6136892177589852, 0.069323758177352

5.28, 131, 0.6136892177589852, 0.069323758177352

5.3467, 131, 0.6136892177589852, 0.069323758177352

5.4133, 131, 0.6136892177589852, 0.069323758177352

5.48, 131, 0.6136892177589852, 0.069323758177352

5.5467, 131, 0.6136892177589852, 0.069323758177352

5.6133, 131, 0.6136892177589852, 0.069323758177352

5.68, 131, 0.6136892177589852, 0.069323758177352

5.7467, 131, 0.6136892177589852, 0.069323758177352

5.8133, 131, 0.6136892177589852, 0.069323758177352

5.88, 131, 0.6136892177589852, 0.069323758177352

5.9467, 131, 0.6136892177589852, 0.069323758177352

5.0133, 141, 0.6136892177589852, 0.069323758177352

5.08, 141, 0.6136892177589852, 0.069323758177352

5.1467, 141, 0.6136892177589852, 0.069323758177352

5.2133, 141, 0.6136892177589852, 0.069323758177352

5.28, 141, 0.6136892177589852, 0.069323758177352

5.3467, 141, 0.6136892177589852, 0.069323758177352

5.4133, 141, 0.6136892177589852, 0.069323758177352

5.48, 141, 0.6136892177589852, 0.069323758177352

5.5467, 141, 0.6136892177589852, 0.069323758177352

5.6133, 141, 0.6136892177589852, 0.069323758177352

5.68, 141, 0.6136892177589852, 0.069323758177352

5.7467, 141, 0.6136892177589852, 0.069323758177352

5.8133, 141, 0.6136892177589852, 0.069323758177352

5.88, 141, 0.6136892177589852, 0.069323758177352

5.9467, 141, 0.6136892177589852, 0.069323758177352

5.0133, 151, 0.6136892177589852, 0.069323758177352

5.08, 151, 0.6136892177589852, 0.069323758177352

5.1467, 151, 0.6136892177589852, 0.069323758177352

5.2133, 151, 0.6136892177589852, 0.069323758177352

5.28, 151, 0.6136892177589852, 0.069323758177352

5.3467, 151, 0.6136892177589852, 0.069323758177352

5.4133, 151, 0.6136892177589852, 0.069323758177352

5.48, 151, 0.6136892177589852, 0.069323758177352

5.5467, 151, 0.6136892177589852, 0.069323758177352

5.6133, 151, 0.6136892177589852, 0.069323758177352

5.68, 151, 0.6136892177589852, 0.069323758177352

5.7467, 151, 0.6136892177589852, 0.069323758177352

5.8133, 151, 0.6136892177589852, 0.069323758177352

5.88, 151, 0.6136892177589852, 0.069323758177352

5.9467, 151, 0.6136892177589852, 0.069323758177352



==> graphs/congrvotrecs_svm_ga.csv <==
x, y, mean, std

0.7, 2, 0.9562367864693446, 0.019273718001154082

1.2, 0, 0.9539640591966174, 0.017953993877439844

1.5, 3, 0.9562896405919661, 0.024089016565319754

1.7, 2, 0.9516913319238901, 0.01900868227736917

0.8, 1, 0.9493128964059198, 0.017468187575077166

1.95, 0, 0.9494714587737845, 0.02839225864492492

1.45, 3, 0.9539640591966172, 0.027388892107178663

1.25, 3, 0.9516384778012684, 0.026414637671724597

0.1, 1, 0.9608350951374207, 0.02098708031501809

1.05, 1, 0.6136892177589852, 0.069323758177352

0.2, 2, 0.9539640591966172, 0.025337419646262724

1.6, 1, 0.9608350951374207, 0.02098708031501809

0.4, 2, 0.9608350951374207, 0.02098708031501809

1.4, 2, 0.9562896405919661, 0.024089016565319754

1.1, 0, 0.9493128964059198, 0.025092574733208223

0.85, 1, 0.9493128964059198, 0.017468187575077166

0.65, 0, 0.947198731501057, 0.02880181135140885

1.4, 1, 0.926321353065539, 0.04368718564782897

1.05, 3, 0.9285940803382664, 0.038255907422947225

0.15, 1, 0.9631606765327696, 0.02132983109939905

0.1, 2, 0.9516384778012684, 0.026414637671724597

0.9, 3, 0.9239957716701903, 0.023604913893420395

0.4, 1, 0.9539112050739957, 0.018021318241967108

0.5, 2, 0.9631606765327696, 0.02132983109939905

0.3, 3, 0.9493657505285412, 0.025053969163685803

0.0, 0, 0.9447145877378436, 0.034881478562050275

1.55, 0, 0.9449260042283297, 0.02911182811462486

0.75, 2, 0.9562367864693446, 0.019273718001154082

1.7, 1, 0.9631606765327696, 0.018622435882586302

1.15, 3, 0.9469873150105709, 0.03616477441097858

0.6, 0, 0.9426004228329811, 0.025298525169360438

0.15, 0, 0.9516913319238901, 0.01621372900359098

1.55, 3, 0.9493128964059198, 0.02891796806467518

0.55, 1, 0.9493128964059198, 0.017468187575077166

1.0, 3, 0.6136892177589852, 0.069323758177352

1.35, 2, 0.9516384778012684, 0.028302630062459904

0.65, 2, 0.9562367864693446, 0.019273718001154082

0.25, 2, 0.9539640591966172, 0.025337419646262724

1.0, 2, 0.6136892177589852, 0.069323758177352

1.1, 3, 0.9378435517970403, 0.03752583151717534

1.8, 1, 0.9539112050739957, 0.018021318241967108

1.8, 3, 0.9631078224101481, 0.023699401957871083

0.35, 1, 0.9539112050739957, 0.018021318241967108

1.1, 2, 0.9447145877378436, 0.03633212534106338

1.15, 1, 0.9010042283298096, 0.041526694048847096

0.95, 1, 0.9493128964059198, 0.017468187575077166

1.1, 1, 0.8733615221987316, 0.060723475590765734

1.05, 0, 0.9562896405919661, 0.024089016565319754

0.1, 3, 0.9516913319238901, 0.024236021492510827

0.05, 1, 0.9539640591966172, 0.025337419646262724

1.2, 2, 0.9539112050739957, 0.029338370820712514

1.05, 2, 0.9378435517970403, 0.03752583151717534

0.2, 0, 0.9539640591966174, 0.017953993877439844

1.75, 1, 0.9631606765327696, 0.018622435882586302

0.15, 3, 0.9470401691331924, 0.027665283710807297

1.2, 1, 0.9056025369978858, 0.0432288566675344

0.2, 1, 0.9631606765327696, 0.018622435882586302

1.3, 1, 0.9194503171247357, 0.04759583440918137

1.15, 2, 0.9516384778012684, 0.026414637671724597

0.9, 1, 0.9493128964059198, 0.017468187575077166

0.65, 1, 0.9493128964059198, 0.017468187575077166

0.05, 2, 0.9469873150105709, 0.0389166092876153

0.45, 1, 0.9539112050739957, 0.018021318241967108

1.35, 1, 0.921723044397463, 0.047589524457346946

1.45, 1, 0.9285412262156448, 0.04696635299144015

0.25, 1, 0.9631606765327696, 0.018622435882586302

0.45, 0, 0.9562367864693446, 0.016375909759889482

1.95, 1, 0.9562367864693446, 0.016226818205062818

0.45, 3, 0.9516913319238901, 0.024236021492510827

0.5, 1, 0.9562367864693446, 0.016226818205062818

0.15, 2, 0.9516384778012684, 0.028302630062459904

1.45, 2, 0.9562896405919661, 0.024089016565319754

0.35, 3, 0.9516913319238901, 0.024236021492510827

0.85, 3, 0.9124735729386891, 0.030978287782323217

1.25, 1, 0.9171247357293868, 0.04980182333400139

0.7, 1, 0.9493128964059198, 0.017468187575077166

0.0, 2, 0.6136892177589852, 0.069323758177352

1.15, 0, 0.9516913319238901, 0.01621372900359098

0.95, 2, 0.9562367864693446, 0.019273718001154082

0.3, 1, 0.9585623678646934, 0.02270538303735115

0.0, 1, 0.914799154334038, 0.046297194530380635

0.6, 1, 0.9493128964059198, 0.017468187575077166

0.3, 2, 0.9539640591966172, 0.025337419646262724

0.05, 0, 0.9562896405919661, 0.024089016565319754

0.75, 1, 0.9493128964059198, 0.017468187575077166

0.7, 3, 0.9216701902748415, 0.024017881051283076

1.5, 1, 0.9285412262156448, 0.04696635299144015

1.85, 1, 0.9539112050739957, 0.018021318241967108

0.05, 3, 0.9447145877378436, 0.034881478562050275

0.45, 2, 0.9608350951374207, 0.02098708031501809

1.5, 2, 0.9562896405919661, 0.024089016565319754

1.65, 2, 0.9563424947145878, 0.018878912557467934

0.9, 2, 0.9562367864693446, 0.019273718001154082

1.3, 2, 0.9516384778012684, 0.028302630062459904

1.3, 3, 0.9539112050739957, 0.029338370820712514

0.8, 0, 0.9517970401691331, 0.02955467185000959

1.8, 0, 0.9517970401691331, 0.02955467185000959

1.9, 0, 0.9494714587737845, 0.02839225864492492

1.8, 2, 0.9470930232558141, 0.020723197642577386

0.55, 0, 0.9449260042283297, 0.02911182811462486

1.0, 1, 0.6136892177589852, 0.069323758177352

1.55, 1, 0.9539640591966172, 0.025337419646262724

0.3, 0, 0.9539640591966174, 0.017953993877439844

1.3, 0, 0.9539640591966174, 0.017953993877439844

0.75, 0, 0.9494714587737842, 0.028392258644924916

1.75, 2, 0.9493657505285412, 0.02257904363606427

0.75, 3, 0.9240486257928119, 0.029293822308186692

1.65, 1, 0.9631606765327696, 0.02132983109939905

1.55, 2, 0.9608350951374207, 0.014970784451501322

1.0, 0, 0.9447145877378436, 0.034881478562050275

0.0, 3, 0.6205602536997887, 0.07834166712442671

0.85, 0, 0.947198731501057, 0.02495862109320565

0.4, 0, 0.9562367864693446, 0.016375909759889482

0.25, 0, 0.9539640591966174, 0.017953993877439844

1.4, 0, 0.9562367864693446, 0.016375909759889482

0.35, 0, 0.9539640591966174, 0.017953993877439844



==> graphs/congrvotrecs_svm_grid.csv <==
x, y, mean, std

0.0, 0, 0.9447145877378436, 0.034881478562050275

0.0, 1, 0.914799154334038, 0.046297194530380635

0.0, 2, 0.6136892177589852, 0.069323758177352

0.0, 3, 0.6205602536997887, 0.07834166712442671

0.05, 0, 0.9562896405919661, 0.024089016565319754

0.05, 1, 0.9539640591966172, 0.025337419646262724

0.05, 2, 0.9469873150105709, 0.0389166092876153

0.05, 3, 0.9447145877378436, 0.034881478562050275

0.1, 0, 0.9493128964059198, 0.025092574733208223

0.1, 1, 0.9608350951374207, 0.02098708031501809

0.1, 2, 0.9516384778012684, 0.026414637671724597

0.1, 3, 0.9516913319238901, 0.024236021492510827

0.15, 0, 0.9516913319238901, 0.01621372900359098

0.15, 1, 0.9631606765327696, 0.02132983109939905

0.15, 2, 0.9516384778012684, 0.028302630062459904

0.15, 3, 0.9470401691331924, 0.027665283710807297

0.2, 0, 0.9539640591966174, 0.017953993877439844

0.2, 1, 0.9631606765327696, 0.018622435882586302

0.2, 2, 0.9539640591966172, 0.025337419646262724

0.2, 3, 0.9493657505285412, 0.025053969163685803

0.25, 0, 0.9539640591966174, 0.017953993877439844

0.25, 1, 0.9631606765327696, 0.018622435882586302

0.25, 2, 0.9539640591966172, 0.025337419646262724

0.25, 3, 0.9493657505285412, 0.025053969163685803

0.3, 0, 0.9539640591966174, 0.017953993877439844

0.3, 1, 0.9585623678646934, 0.02270538303735115

0.3, 2, 0.9539640591966172, 0.025337419646262724

0.3, 3, 0.9493657505285412, 0.025053969163685803

0.35, 0, 0.9539640591966174, 0.017953993877439844

0.35, 1, 0.9539112050739957, 0.018021318241967108

0.35, 2, 0.9608350951374207, 0.023318733354815536

0.35, 3, 0.9516913319238901, 0.024236021492510827

0.4, 0, 0.9562367864693446, 0.016375909759889482

0.4, 1, 0.9539112050739957, 0.018021318241967108

0.4, 2, 0.9608350951374207, 0.02098708031501809

0.4, 3, 0.9516913319238901, 0.024236021492510827

0.45, 0, 0.9562367864693446, 0.016375909759889482

0.45, 1, 0.9539112050739957, 0.018021318241967108

0.45, 2, 0.9608350951374207, 0.02098708031501809

0.45, 3, 0.9516913319238901, 0.024236021492510827

0.5, 0, 0.9516384778012685, 0.01642947256064435

0.5, 1, 0.9562367864693446, 0.016226818205062818

0.5, 2, 0.9631606765327696, 0.02132983109939905

0.5, 3, 0.9516913319238901, 0.024236021492510827

0.55, 0, 0.9449260042283297, 0.02911182811462486

0.55, 1, 0.9493128964059198, 0.017468187575077166

0.55, 2, 0.9539640591966174, 0.017953993877439844

0.55, 3, 0.9239957716701903, 0.025794544703166295

0.6, 0, 0.9426004228329811, 0.025298525169360438

0.6, 1, 0.9493128964059198, 0.017468187575077166

0.6, 2, 0.9562367864693446, 0.019273718001154082

0.6, 3, 0.9216701902748413, 0.021649296378074976

0.65, 0, 0.947198731501057, 0.02880181135140885

0.65, 1, 0.9493128964059198, 0.017468187575077166

0.65, 2, 0.9562367864693446, 0.019273718001154082

0.65, 3, 0.9193974630021142, 0.021657617659465795

0.7, 0, 0.947198731501057, 0.02880181135140885

0.7, 1, 0.9493128964059198, 0.017468187575077166

0.7, 2, 0.9562367864693446, 0.019273718001154082

0.7, 3, 0.9216701902748415, 0.024017881051283076

0.75, 0, 0.9494714587737842, 0.028392258644924916

0.75, 1, 0.9493128964059198, 0.017468187575077166

0.75, 2, 0.9562367864693446, 0.019273718001154082

0.75, 3, 0.9240486257928119, 0.029293822308186692

0.8, 0, 0.9517970401691331, 0.02955467185000959

0.8, 1, 0.9493128964059198, 0.017468187575077166

0.8, 2, 0.9562367864693446, 0.019273718001154082

0.8, 3, 0.9195031712473571, 0.0235661235514804

0.85, 0, 0.947198731501057, 0.02495862109320565

0.85, 1, 0.9493128964059198, 0.017468187575077166

0.85, 2, 0.9562367864693446, 0.019273718001154082

0.85, 3, 0.9124735729386891, 0.030978287782323217

0.9, 0, 0.9494714587737845, 0.02839225864492492

0.9, 1, 0.9493128964059198, 0.017468187575077166

0.9, 2, 0.9562367864693446, 0.019273718001154082

0.9, 3, 0.9239957716701903, 0.023604913893420395

0.95, 0, 0.9494714587737845, 0.02839225864492492

0.95, 1, 0.9493128964059198, 0.017468187575077166

0.95, 2, 0.9562367864693446, 0.019273718001154082

0.95, 3, 0.9171247357293868, 0.02589506815671474

1.0, 0, 0.9447145877378436, 0.034881478562050275

1.0, 1, 0.6136892177589852, 0.069323758177352

1.0, 2, 0.6136892177589852, 0.069323758177352

1.0, 3, 0.6136892177589852, 0.069323758177352

1.05, 0, 0.9562896405919661, 0.024089016565319754

1.05, 1, 0.6136892177589852, 0.069323758177352

1.05, 2, 0.9378435517970403, 0.03752583151717534

1.05, 3, 0.9285940803382664, 0.038255907422947225

1.1, 0, 0.9493128964059198, 0.025092574733208223

1.1, 1, 0.8733615221987316, 0.060723475590765734

1.1, 2, 0.9447145877378436, 0.03633212534106338

1.1, 3, 0.9378435517970403, 0.03752583151717534

1.15, 0, 0.9516913319238901, 0.01621372900359098

1.15, 1, 0.9010042283298096, 0.041526694048847096

1.15, 2, 0.9516384778012684, 0.026414637671724597

1.15, 3, 0.9469873150105709, 0.03616477441097858

1.2, 0, 0.9539640591966174, 0.017953993877439844

1.2, 1, 0.9056025369978858, 0.0432288566675344

1.2, 2, 0.9539112050739957, 0.029338370820712514

1.2, 3, 0.9516384778012684, 0.026414637671724597

1.25, 0, 0.9539640591966174, 0.017953993877439844

1.25, 1, 0.9171247357293868, 0.04980182333400139

1.25, 2, 0.9516384778012684, 0.028302630062459904

1.25, 3, 0.9516384778012684, 0.026414637671724597

1.3, 0, 0.9539640591966174, 0.017953993877439844

1.3, 1, 0.9194503171247357, 0.04759583440918137

1.3, 2, 0.9516384778012684, 0.028302630062459904

1.3, 3, 0.9539112050739957, 0.029338370820712514

1.35, 0, 0.9539640591966174, 0.017953993877439844

1.35, 1, 0.921723044397463, 0.047589524457346946

1.35, 2, 0.9516384778012684, 0.028302630062459904

1.35, 3, 0.9539112050739957, 0.029338370820712514

1.4, 0, 0.9562367864693446, 0.016375909759889482

1.4, 1, 0.926321353065539, 0.04368718564782897

1.4, 2, 0.9562896405919661, 0.024089016565319754

1.4, 3, 0.9539640591966172, 0.0254331599636126

1.45, 0, 0.9562367864693446, 0.016375909759889482

1.45, 1, 0.9285412262156448, 0.04696635299144015

1.45, 2, 0.9562896405919661, 0.024089016565319754

1.45, 3, 0.9539640591966172, 0.027388892107178663

1.5, 0, 0.9516384778012685, 0.01642947256064435

1.5, 1, 0.9285412262156448, 0.04696635299144015

1.5, 2, 0.9562896405919661, 0.024089016565319754

1.5, 3, 0.9562896405919661, 0.024089016565319754

1.55, 0, 0.9449260042283297, 0.02911182811462486

1.55, 1, 0.9539640591966172, 0.025337419646262724

1.55, 2, 0.9608350951374207, 0.014970784451501322

1.55, 3, 0.9493128964059198, 0.02891796806467518

1.6, 0, 0.9426004228329811, 0.025298525169360438

1.6, 1, 0.9608350951374207, 0.02098708031501809

1.6, 2, 0.9517441860465116, 0.015994901083353188

1.6, 3, 0.9470930232558139, 0.014927804603671307

1.65, 0, 0.947198731501057, 0.02880181135140885

1.65, 1, 0.9631606765327696, 0.02132983109939905

1.65, 2, 0.9563424947145878, 0.018878912557467934

1.65, 3, 0.9586152219873151, 0.017213006260763213

1.7, 0, 0.947198731501057, 0.02880181135140885

1.7, 1, 0.9631606765327696, 0.018622435882586302

1.7, 2, 0.9516913319238901, 0.01900868227736917

1.7, 3, 0.9631606765327696, 0.018491466323608617

1.75, 0, 0.9494714587737842, 0.028392258644924916

1.75, 1, 0.9631606765327696, 0.018622435882586302

1.75, 2, 0.9493657505285412, 0.02257904363606427

1.75, 3, 0.9654334038054969, 0.018688548101995398

1.8, 0, 0.9517970401691331, 0.02955467185000959

1.8, 1, 0.9539112050739957, 0.018021318241967108

1.8, 2, 0.9470930232558141, 0.020723197642577386

1.8, 3, 0.9631078224101481, 0.023699401957871083

1.85, 0, 0.947198731501057, 0.02495862109320565

1.85, 1, 0.9539112050739957, 0.018021318241967108

1.85, 2, 0.9448202959830867, 0.021025314175034955

1.85, 3, 0.9654334038054969, 0.02378224092082792

1.9, 0, 0.9494714587737845, 0.02839225864492492

1.9, 1, 0.9539112050739957, 0.018021318241967108

1.9, 2, 0.9448202959830867, 0.021025314175034955

1.9, 3, 0.9607822410147993, 0.023386142594545172

1.95, 0, 0.9494714587737845, 0.02839225864492492

1.95, 1, 0.9562367864693446, 0.016226818205062818

1.95, 2, 0.9448202959830867, 0.021025314175034955

1.95, 3, 0.956183932346723, 0.02652355533510696



==> graphs/diabetes_dt_ga.csv <==
x, y, mean, std

0.6, 51, 0.7394907723855092, 0.03265400010064725

4.9333, 1, 0.6510423786739576, 0.0405509593365676

2.4, 41, 0.6510423786739576, 0.0405509593365676

5.8, 11, 0.6510423786739576, 0.0405509593365676

3.8667, 1, 0.6510423786739576, 0.0405509593365676

5.9333, 51, 0.6510423786739576, 0.0405509593365676

2.8, 11, 0.6510423786739576, 0.0405509593365676

1.0, 21, 0.6510423786739576, 0.0405509593365676

1.1333, 111, 0.6510423786739576, 0.0405509593365676

2.8667, 111, 0.6510423786739576, 0.0405509593365676

5.2667, 21, 0.6510423786739576, 0.0405509593365676

1.2, 141, 0.6510423786739576, 0.0405509593365676

5.2, 81, 0.6510423786739576, 0.0405509593365676

4.4667, 151, 0.6510423786739576, 0.0405509593365676

0.0667, 81, 0.6847744360902255, 0.05428276314954253

2.1333, 81, 0.6510423786739576, 0.0405509593365676

0.6, 21, 0.7433868762816132, 0.03328204931134543

1.3333, 11, 0.6510423786739576, 0.0405509593365676

4.5333, 1, 0.6510423786739576, 0.0405509593365676

0.8, 121, 0.7538106630211894, 0.03810517807249426

0.4, 1, 0.712200956937799, 0.044298456185319274

1.2, 101, 0.6510423786739576, 0.0405509593365676

1.2, 91, 0.6510423786739576, 0.0405509593365676

3.5333, 51, 0.6510423786739576, 0.0405509593365676

3.8, 1, 0.6510423786739576, 0.0405509593365676

1.4, 31, 0.6510423786739576, 0.0405509593365676

0.6, 31, 0.7433868762816132, 0.03328204931134543

0.2, 41, 0.7251367053998633, 0.04257358560187029

4.1333, 41, 0.6510423786739576, 0.0405509593365676

5.8667, 61, 0.6510423786739576, 0.0405509593365676

4.4667, 71, 0.6510423786739576, 0.0405509593365676

3.8, 51, 0.6510423786739576, 0.0405509593365676

0.4667, 31, 0.7303485987696513, 0.03446528580727694

2.0667, 1, 0.6510423786739576, 0.0405509593365676

2.6667, 71, 0.6510423786739576, 0.0405509593365676

2.3333, 11, 0.6510423786739576, 0.0405509593365676

3.0667, 151, 0.6510423786739576, 0.0405509593365676

5.0667, 101, 0.6510423786739576, 0.0405509593365676

5.0667, 151, 0.6510423786739576, 0.0405509593365676

3.4, 141, 0.6510423786739576, 0.0405509593365676

3.8, 11, 0.6510423786739576, 0.0405509593365676

2.3333, 141, 0.6510423786739576, 0.0405509593365676

0.0, 51, 0.6834415584415584, 0.044732341383584104

0.9333, 91, 0.7460184552289816, 0.03411666438973331

1.8, 131, 0.6510423786739576, 0.0405509593365676

0.0667, 61, 0.682177033492823, 0.05649209279891035

1.4, 41, 0.6510423786739576, 0.0405509593365676

3.8, 41, 0.6510423786739576, 0.0405509593365676

0.8, 11, 0.7499145591250855, 0.03862405758595512

3.4, 1, 0.6510423786739576, 0.0405509593365676

3.9333, 11, 0.6510423786739576, 0.0405509593365676

4.8, 1, 0.6510423786739576, 0.0405509593365676

3.5333, 11, 0.6510423786739576, 0.0405509593365676

0.2667, 1, 0.712200956937799, 0.044298456185319274

4.4, 1, 0.6510423786739576, 0.0405509593365676

0.9333, 1, 0.712200956937799, 0.044298456185319274

3.8, 121, 0.6510423786739576, 0.0405509593365676

4.4667, 1, 0.6510423786739576, 0.0405509593365676

0.8667, 121, 0.7499145591250855, 0.04033296207152473

2.4, 1, 0.6510423786739576, 0.0405509593365676

3.6667, 121, 0.6510423786739576, 0.0405509593365676

0.8, 1, 0.712200956937799, 0.044298456185319274

4.5333, 11, 0.6510423786739576, 0.0405509593365676

2.8, 1, 0.6510423786739576, 0.0405509593365676

3.9333, 1, 0.6510423786739576, 0.0405509593365676

0.4, 121, 0.7147129186602871, 0.036715585325364807

2.2667, 1, 0.6510423786739576, 0.0405509593365676

3.0667, 1, 0.6510423786739576, 0.0405509593365676

1.5333, 121, 0.6510423786739576, 0.0405509593365676

4.8667, 1, 0.6510423786739576, 0.0405509593365676

4.1333, 1, 0.6510423786739576, 0.0405509593365676

3.4, 41, 0.6510423786739576, 0.0405509593365676

3.6, 1, 0.6510423786739576, 0.0405509593365676

0.4, 41, 0.7147129186602871, 0.036715585325364807

3.4, 121, 0.6510423786739576, 0.0405509593365676

5.8, 121, 0.6510423786739576, 0.0405509593365676

0.5333, 121, 0.7381408065618592, 0.03808226986043077

3.7333, 1, 0.6510423786739576, 0.0405509593365676

3.2667, 1, 0.6510423786739576, 0.0405509593365676

3.8, 31, 0.6510423786739576, 0.0405509593365676

5.4, 101, 0.6510423786739576, 0.0405509593365676

3.4, 81, 0.6510423786739576, 0.0405509593365676

2.8, 121, 0.6510423786739576, 0.0405509593365676

5.4, 141, 0.6510423786739576, 0.0405509593365676

3.4, 91, 0.6510423786739576, 0.0405509593365676

3.6, 121, 0.6510423786739576, 0.0405509593365676

4.4, 51, 0.6510423786739576, 0.0405509593365676

5.0, 121, 0.6510423786739576, 0.0405509593365676

4.8, 121, 0.6510423786739576, 0.0405509593365676

1.8, 121, 0.6510423786739576, 0.0405509593365676

3.5333, 41, 0.6510423786739576, 0.0405509593365676

1.4, 121, 0.6510423786739576, 0.0405509593365676

3.2667, 41, 0.6510423786739576, 0.0405509593365676

3.8, 81, 0.6510423786739576, 0.0405509593365676

1.8, 1, 0.6510423786739576, 0.0405509593365676

3.4, 101, 0.6510423786739576, 0.0405509593365676

3.4, 31, 0.6510423786739576, 0.0405509593365676

3.8667, 121, 0.6510423786739576, 0.0405509593365676

0.5333, 1, 0.712200956937799, 0.044298456185319274

3.8, 111, 0.6510423786739576, 0.0405509593365676

3.4, 71, 0.6510423786739576, 0.0405509593365676

3.6, 31, 0.6510423786739576, 0.0405509593365676

3.6, 11, 0.6510423786739576, 0.0405509593365676

0.6, 1, 0.712200956937799, 0.044298456185319274

0.6, 121, 0.7394907723855092, 0.03265400010064725

0.6667, 121, 0.743403964456596, 0.031035738917210624

3.8, 141, 0.6510423786739576, 0.0405509593365676

0.8, 91, 0.7538106630211894, 0.03810517807249426

0.9333, 121, 0.7460184552289816, 0.03411666438973331

3.1333, 121, 0.6510423786739576, 0.0405509593365676

0.8, 81, 0.7499145591250855, 0.03862405758595512

3.9333, 91, 0.6510423786739576, 0.0405509593365676

3.3333, 121, 0.6510423786739576, 0.0405509593365676

0.8, 101, 0.7499145591250855, 0.03862405758595512

3.8, 91, 0.6510423786739576, 0.0405509593365676

2.9333, 121, 0.6510423786739576, 0.0405509593365676

0.8, 21, 0.7538106630211894, 0.03810517807249426

0.8, 71, 0.7499145591250855, 0.03862405758595512

0.7333, 91, 0.7447197539302802, 0.032022204945082997

0.8, 31, 0.7499145591250855, 0.03862405758595512

4.6, 121, 0.6510423786739576, 0.0405509593365676

0.8, 61, 0.7499145591250855, 0.03862405758595512

1.8, 31, 0.6510423786739576, 0.0405509593365676

0.7333, 31, 0.7395078605604921, 0.03353109256417949

0.7333, 121, 0.7408236500341763, 0.03153405437547071

0.5333, 61, 0.7381408065618592, 0.03808226986043077

0.4667, 21, 0.7303485987696513, 0.03446528580727694

3.9333, 121, 0.6510423786739576, 0.0405509593365676

0.4, 61, 0.7147129186602871, 0.036715585325364807

5.7333, 91, 0.6510423786739576, 0.0405509593365676

3.7333, 91, 0.6510423786739576, 0.0405509593365676

0.8, 151, 0.7538106630211894, 0.03810517807249426

0.6, 91, 0.7394907723855092, 0.03265400010064725

0.1333, 31, 0.6899863294600137, 0.042759093925350086

0.6, 81, 0.7433868762816132, 0.03328204931134543

0.8, 111, 0.7538106630211894, 0.03810517807249426

0.7333, 41, 0.7395078605604921, 0.03353109256417949

0.0, 151, 0.6795112781954887, 0.046872540030562536

4.6667, 31, 0.6510423786739576, 0.0405509593365676

0.8, 141, 0.7499145591250855, 0.03862405758595512

0.7333, 81, 0.7395078605604921, 0.03353109256417949

0.6, 141, 0.7433868762816132, 0.03328204931134543

0.0, 141, 0.6782638414217361, 0.04845971426922862

2.6667, 31, 0.6510423786739576, 0.0405509593365676

4.7333, 121, 0.6510423786739576, 0.0405509593365676

4.6, 81, 0.6510423786739576, 0.0405509593365676

4.6667, 121, 0.6510423786739576, 0.0405509593365676

4.8, 141, 0.6510423786739576, 0.0405509593365676

0.8, 41, 0.7499145591250855, 0.03862405758595512

4.6, 141, 0.6510423786739576, 0.0405509593365676

4.6, 1, 0.6510423786739576, 0.0405509593365676

0.4, 141, 0.7173103212576897, 0.038829511564681306

0.2, 141, 0.7238380041011621, 0.043469606742392614

0.1333, 121, 0.6886876281613123, 0.04298685213125664

1.6667, 121, 0.6510423786739576, 0.0405509593365676

2.6, 141, 0.6510423786739576, 0.0405509593365676

5.6, 141, 0.6510423786739576, 0.0405509593365676

0.8, 131, 0.7538106630211894, 0.03810517807249426

3.2667, 121, 0.6510423786739576, 0.0405509593365676

0.2, 121, 0.7238380041011621, 0.04188886135094137

0.2667, 121, 0.7342276144907725, 0.04306762882282021

2.3333, 121, 0.6510423786739576, 0.0405509593365676

0.3333, 121, 0.718609022556391, 0.0422482482717991

2.6667, 121, 0.6510423786739576, 0.0405509593365676

2.8, 71, 0.6510423786739576, 0.0405509593365676

2.8, 101, 0.6510423786739576, 0.0405509593365676

0.4667, 121, 0.7303485987696513, 0.03446528580727694

0.6667, 71, 0.743403964456596, 0.031035738917210624

0.0, 121, 0.6704545454545454, 0.046307078249805705

2.4667, 121, 0.6510423786739576, 0.0405509593365676

0.4, 151, 0.7147129186602871, 0.036715585325364807

0.6667, 101, 0.743403964456596, 0.031035738917210624

0.8, 51, 0.7538106630211894, 0.03810517807249426

5.8, 1, 0.6510423786739576, 0.0405509593365676

1.8, 61, 0.6510423786739576, 0.0405509593365676

3.8, 101, 0.6510423786739576, 0.0405509593365676

5.8, 101, 0.6510423786739576, 0.0405509593365676

0.4667, 101, 0.7303485987696513, 0.03446528580727694

1.6667, 101, 0.6510423786739576, 0.0405509593365676

1.6, 101, 0.6510423786739576, 0.0405509593365676

0.1333, 101, 0.6925837320574163, 0.04177833381068737

1.8, 101, 0.6510423786739576, 0.0405509593365676

5.1333, 1, 0.6510423786739576, 0.0405509593365676

5.6, 101, 0.6510423786739576, 0.0405509593365676

1.6, 1, 0.6510423786739576, 0.0405509593365676

5.8, 51, 0.6510423786739576, 0.0405509593365676

5.8667, 101, 0.6510423786739576, 0.0405509593365676

0.8667, 111, 0.7499145591250855, 0.04033296207152473

0.2667, 101, 0.7316302118933697, 0.042225654910515

1.1333, 101, 0.6510423786739576, 0.0405509593365676

0.8667, 1, 0.712200956937799, 0.044298456185319274

0.8667, 71, 0.7525119617224881, 0.04046370507681419

0.8667, 51, 0.7525119617224881, 0.04046370507681419

0.8667, 21, 0.7499145591250855, 0.04033296207152473

5.8667, 1, 0.6510423786739576, 0.0405509593365676

0.3333, 101, 0.718609022556391, 0.0422482482717991

0.8667, 61, 0.7499145591250855, 0.04033296207152473

2.8, 61, 0.6510423786739576, 0.0405509593365676

2.8667, 121, 0.6510423786739576, 0.0405509593365676

0.8667, 81, 0.7499145591250855, 0.04033296207152473

0.2667, 51, 0.7303315105946686, 0.04213990031784561

3.8, 61, 0.6510423786739576, 0.0405509593365676

2.8, 31, 0.6510423786739576, 0.0405509593365676

2.2, 61, 0.6510423786739576, 0.0405509593365676

1.5333, 51, 0.6510423786739576, 0.0405509593365676

1.8, 51, 0.6510423786739576, 0.0405509593365676

1.2667, 51, 0.6510423786739576, 0.0405509593365676

1.2667, 121, 0.6510423786739576, 0.0405509593365676

0.2667, 61, 0.7303315105946686, 0.04213990031784561

2.8, 51, 0.6510423786739576, 0.0405509593365676

1.7333, 121, 0.6510423786739576, 0.0405509593365676

1.7333, 51, 0.6510423786739576, 0.0405509593365676

1.8, 81, 0.6510423786739576, 0.0405509593365676

4.8, 51, 0.6510423786739576, 0.0405509593365676

0.9333, 51, 0.743421052631579, 0.0334611818191824

4.9333, 121, 0.6510423786739576, 0.0405509593365676

4.9333, 51, 0.6510423786739576, 0.0405509593365676

0.9333, 71, 0.743421052631579, 0.0334611818191824

4.4667, 121, 0.6510423786739576, 0.0405509593365676

2.8, 91, 0.6510423786739576, 0.0405509593365676

5.1333, 121, 0.6510423786739576, 0.0405509593365676

3.7333, 111, 0.6510423786739576, 0.0405509593365676

0.0667, 121, 0.6821941216678058, 0.05071733486977701

4.8, 61, 0.6510423786739576, 0.0405509593365676

0.5333, 11, 0.7381408065618592, 0.03808226986043077

0.9333, 11, 0.743421052631579, 0.0334611818191824

0.0667, 101, 0.6899863294600137, 0.05069965622315624

0.1333, 51, 0.6886876281613123, 0.04376453425645544

0.2667, 111, 0.7316302118933697, 0.042623214729614986

3.1333, 91, 0.6510423786739576, 0.0405509593365676

3.7333, 101, 0.6510423786739576, 0.0405509593365676

0.0667, 51, 0.687388926862611, 0.052380828499589555

1.7333, 81, 0.6510423786739576, 0.0405509593365676

0.2, 151, 0.7238380041011621, 0.04188886135094137

5.4, 151, 0.6510423786739576, 0.0405509593365676

2.1333, 151, 0.6510423786739576, 0.0405509593365676

3.8, 151, 0.6510423786739576, 0.0405509593365676

0.2, 61, 0.7238380041011621, 0.043469606742392614

2.0, 121, 0.6510423786739576, 0.0405509593365676

2.2, 121, 0.6510423786739576, 0.0405509593365676

1.0, 61, 0.6510423786739576, 0.0405509593365676

0.0, 101, 0.6769480519480519, 0.04917745488342703

0.4, 131, 0.7160116199589883, 0.0378096444327526

1.2, 31, 0.6510423786739576, 0.0405509593365676

2.8, 81, 0.6510423786739576, 0.0405509593365676

1.2, 121, 0.6510423786739576, 0.0405509593365676

2.0, 101, 0.6510423786739576, 0.0405509593365676

5.4, 131, 0.6510423786739576, 0.0405509593365676

0.2, 131, 0.7251367053998633, 0.04257358560187029

0.0, 21, 0.6846889952153111, 0.05586034229568328

2.0, 71, 0.6510423786739576, 0.0405509593365676

2.2, 131, 0.6510423786739576, 0.0405509593365676

0.0667, 131, 0.6821941216678058, 0.053626864234987845

2.2, 71, 0.6510423786739576, 0.0405509593365676

2.8, 21, 0.6510423786739576, 0.0405509593365676

5.4667, 71, 0.6510423786739576, 0.0405509593365676

0.0, 71, 0.6743335611756665, 0.04506160491197807

2.2, 91, 0.6510423786739576, 0.0405509593365676

2.4667, 1, 0.6510423786739576, 0.0405509593365676

0.2, 31, 0.7251367053998633, 0.041368015267895936

0.1333, 71, 0.6912850307587151, 0.04168899756318041

0.0, 61, 0.6743335611756665, 0.04356947147638946

1.8, 71, 0.6510423786739576, 0.0405509593365676

4.0, 101, 0.6510423786739576, 0.0405509593365676

1.0, 121, 0.6510423786739576, 0.0405509593365676

0.2, 101, 0.7238380041011621, 0.04188886135094137

2.2, 101, 0.6510423786739576, 0.0405509593365676

0.5333, 31, 0.7342447026657553, 0.03698607479287555

4.2, 121, 0.6510423786739576, 0.0405509593365676

3.2, 121, 0.6510423786739576, 0.0405509593365676

1.0, 131, 0.6510423786739576, 0.0405509593365676

0.2, 71, 0.7225393028024607, 0.04275979390140207

2.0, 41, 0.6510423786739576, 0.0405509593365676

1.0, 101, 0.6510423786739576, 0.0405509593365676

3.0, 121, 0.6510423786739576, 0.0405509593365676

4.2, 81, 0.6510423786739576, 0.0405509593365676

5.2, 121, 0.6510423786739576, 0.0405509593365676

0.0, 41, 0.6743335611756665, 0.04543435636727095

0.6, 151, 0.7433868762816132, 0.03328204931134543

0.0, 11, 0.6756493506493506, 0.03733494064354748

0.0, 31, 0.6795454545454546, 0.041980053825690325

0.4, 31, 0.7160116199589883, 0.0378096444327526

0.0, 1, 0.712200956937799, 0.044298456185319274



==> graphs/diabetes_dt_grid.csv <==
x, y, mean, std

0.0133, 1, 0.712200956937799, 0.044298456185319274

0.08, 1, 0.712200956937799, 0.044298456185319274

0.1467, 1, 0.712200956937799, 0.044298456185319274

0.2133, 1, 0.712200956937799, 0.044298456185319274

0.28, 1, 0.712200956937799, 0.044298456185319274

0.3467, 1, 0.712200956937799, 0.044298456185319274

0.4133, 1, 0.712200956937799, 0.044298456185319274

0.48, 1, 0.712200956937799, 0.044298456185319274

0.5467, 1, 0.712200956937799, 0.044298456185319274

0.6133, 1, 0.712200956937799, 0.044298456185319274

0.68, 1, 0.712200956937799, 0.044298456185319274

0.7467, 1, 0.712200956937799, 0.044298456185319274

0.8133, 1, 0.712200956937799, 0.044298456185319274

0.88, 1, 0.712200956937799, 0.044298456185319274

0.9467, 1, 0.712200956937799, 0.044298456185319274

0.0133, 11, 0.6808441558441558, 0.037804979423566545

0.08, 11, 0.6835099111414901, 0.04417380490986744

0.1467, 11, 0.6900034176349965, 0.042616308502107354

0.2133, 11, 0.7238380041011621, 0.043469606742392614

0.28, 11, 0.7316302118933697, 0.042225654910515

0.3467, 11, 0.7173103212576898, 0.04135366943744572

0.4133, 11, 0.7147129186602871, 0.036715585325364807

0.48, 11, 0.7290498974709501, 0.033816561407570264

0.5467, 11, 0.7342447026657553, 0.03698607479287555

0.6133, 11, 0.7433868762816132, 0.03328204931134543

0.68, 11, 0.743403964456596, 0.031035738917210624

0.7467, 11, 0.743403964456596, 0.0341410617545365

0.8133, 11, 0.7538106630211894, 0.03810517807249426

0.88, 11, 0.7525119617224881, 0.04046370507681419

0.9467, 11, 0.743421052631579, 0.0334611818191824

0.0133, 21, 0.6717190704032809, 0.04727890403689976

0.08, 21, 0.6886705399863294, 0.052983068033201165

0.1467, 21, 0.6886876281613123, 0.04337743604017523

0.2133, 21, 0.7251367053998633, 0.04257358560187029

0.28, 21, 0.7316302118933697, 0.042225654910515

0.3467, 21, 0.718609022556391, 0.0422482482717991

0.4133, 21, 0.7147129186602871, 0.036715585325364807

0.48, 21, 0.7303485987696513, 0.03446528580727694

0.5467, 21, 0.7381408065618592, 0.03808226986043077

0.6133, 21, 0.7394907723855092, 0.03265400010064725

0.68, 21, 0.7395078605604921, 0.03036345107127582

0.7467, 21, 0.743403964456596, 0.0341410617545365

0.8133, 21, 0.7538106630211894, 0.03810517807249426

0.88, 21, 0.7499145591250855, 0.04033296207152473

0.9467, 21, 0.743421052631579, 0.0334611818191824

0.0133, 31, 0.6743164730006835, 0.044468175943405935

0.08, 31, 0.6821941216678059, 0.04467790194536942

0.1467, 31, 0.6912850307587151, 0.0428855456024261

0.2133, 31, 0.7251367053998633, 0.04257358560187029

0.28, 31, 0.7329289131920711, 0.042668488578625624

0.3467, 31, 0.718609022556391, 0.0422482482717991

0.4133, 31, 0.7160116199589883, 0.0378096444327526

0.48, 31, 0.7290498974709501, 0.033816561407570264

0.5467, 31, 0.7342447026657553, 0.03698607479287555

0.6133, 31, 0.7394907723855092, 0.03265400010064725

0.68, 31, 0.7395078605604921, 0.03036345107127582

0.7467, 31, 0.7447197539302802, 0.032022204945082997

0.8133, 31, 0.7538106630211894, 0.03810517807249426

0.88, 31, 0.7499145591250855, 0.04033296207152473

0.9467, 31, 0.7460184552289816, 0.03411666438973331

0.0133, 41, 0.6755980861244019, 0.05342935381579748

0.08, 41, 0.6861073137388927, 0.049718570030319986

0.1467, 41, 0.6912850307587151, 0.04209162647234995

0.2133, 41, 0.7251367053998633, 0.041368015267895936

0.28, 41, 0.7342276144907725, 0.04306762882282021

0.3467, 41, 0.718609022556391, 0.0422482482717991

0.4133, 41, 0.7147129186602871, 0.036715585325364807

0.48, 41, 0.7303485987696513, 0.03446528580727694

0.5467, 41, 0.7381408065618592, 0.03808226986043077

0.6133, 41, 0.7433868762816132, 0.03328204931134543

0.68, 41, 0.7395078605604921, 0.03036345107127582

0.7467, 41, 0.743403964456596, 0.0341410617545365

0.8133, 41, 0.7499145591250855, 0.03862405758595512

0.88, 41, 0.7525119617224881, 0.04046370507681419

0.9467, 41, 0.7460184552289816, 0.03411666438973331

0.0133, 51, 0.6743335611756665, 0.046161154703082505

0.08, 51, 0.6873889268626111, 0.05517846584619356

0.1467, 51, 0.6886876281613123, 0.04298685213125664

0.2133, 51, 0.7225393028024607, 0.04275979390140207

0.28, 51, 0.7329289131920711, 0.042668488578625624

0.3467, 51, 0.718609022556391, 0.0422482482717991

0.4133, 51, 0.7147129186602871, 0.036715585325364807

0.48, 51, 0.7290498974709501, 0.033816561407570264

0.5467, 51, 0.7381408065618592, 0.03808226986043077

0.6133, 51, 0.7433868762816132, 0.03328204931134543

0.68, 51, 0.7395078605604921, 0.03036345107127582

0.7467, 51, 0.743403964456596, 0.0341410617545365

0.8133, 51, 0.7499145591250855, 0.03862405758595512

0.88, 51, 0.7499145591250855, 0.04033296207152473

0.9467, 51, 0.7460184552289816, 0.03411666438973331

0.0133, 61, 0.6834244702665756, 0.052842881709748525

0.08, 61, 0.6900034176349965, 0.04530206683145449

0.1467, 61, 0.6899863294600137, 0.04196278244810481

0.2133, 61, 0.7225393028024607, 0.04275979390140207

0.28, 61, 0.7329289131920711, 0.042668488578625624

0.3467, 61, 0.7199077238550924, 0.04308514521274265

0.4133, 61, 0.7173103212576897, 0.038829511564681306

0.48, 61, 0.7303485987696513, 0.03446528580727694

0.5467, 61, 0.7342447026657553, 0.03698607479287555

0.6133, 61, 0.7433868762816132, 0.03328204931134543

0.68, 61, 0.7395078605604921, 0.03036345107127582

0.7467, 61, 0.7395078605604921, 0.03353109256417949

0.8133, 61, 0.7499145591250855, 0.03862405758595512

0.88, 61, 0.7499145591250855, 0.04033296207152473

0.9467, 61, 0.7460184552289816, 0.03411666438973331

0.0133, 71, 0.6756322624743678, 0.05314272964735329

0.08, 71, 0.6873889268626111, 0.045827426915771984

0.1467, 71, 0.6912850307587151, 0.04168899756318041

0.2133, 71, 0.7238380041011621, 0.043469606742392614

0.28, 71, 0.7316302118933697, 0.042623214729614986

0.3467, 71, 0.7173103212576898, 0.04135366943744572

0.4133, 71, 0.7147129186602871, 0.036715585325364807

0.48, 71, 0.7290498974709501, 0.033816561407570264

0.5467, 71, 0.7342447026657553, 0.03698607479287555

0.6133, 71, 0.7394907723855092, 0.03265400010064725

0.68, 71, 0.7395078605604921, 0.03036345107127582

0.7467, 71, 0.7447197539302802, 0.032022204945082997

0.8133, 71, 0.7499145591250855, 0.03862405758595512

0.88, 71, 0.7525119617224881, 0.04046370507681419

0.9467, 71, 0.743421052631579, 0.0334611818191824

0.0133, 81, 0.6756322624743678, 0.040540253700461396

0.08, 81, 0.6860902255639096, 0.05087112668855673

0.1467, 81, 0.6899863294600137, 0.04196278244810481

0.2133, 81, 0.7238380041011621, 0.04188886135094137

0.28, 81, 0.7316302118933697, 0.042225654910515

0.3467, 81, 0.7199077238550924, 0.04308514521274265

0.4133, 81, 0.7160116199589883, 0.0378096444327526

0.48, 81, 0.7290498974709501, 0.033816561407570264

0.5467, 81, 0.7342447026657553, 0.03698607479287555

0.6133, 81, 0.7433868762816132, 0.03328204931134543

0.68, 81, 0.7395078605604921, 0.03036345107127582

0.7467, 81, 0.7447197539302802, 0.032022204945082997

0.8133, 81, 0.7499145591250855, 0.03862405758595512

0.88, 81, 0.7499145591250855, 0.04033296207152473

0.9467, 81, 0.7460184552289816, 0.03411666438973331

0.0133, 91, 0.6820915926179085, 0.05088049368124419

0.08, 91, 0.6769822282980178, 0.052567184266386936

0.1467, 91, 0.6899863294600137, 0.043540844225242674

0.2133, 91, 0.7238380041011621, 0.04188886135094137

0.28, 91, 0.7303315105946686, 0.04213990031784561

0.3467, 91, 0.718609022556391, 0.0422482482717991

0.4133, 91, 0.7160116199589883, 0.0378096444327526

0.48, 91, 0.7303485987696513, 0.03446528580727694

0.5467, 91, 0.7381408065618592, 0.03808226986043077

0.6133, 91, 0.7394907723855092, 0.03265400010064725

0.68, 91, 0.743403964456596, 0.031035738917210624

0.7467, 91, 0.743403964456596, 0.0341410617545365

0.8133, 91, 0.7499145591250855, 0.03862405758595512

0.88, 91, 0.7499145591250855, 0.04033296207152473

0.9467, 91, 0.7460184552289816, 0.03411666438973331

0.0133, 101, 0.6756151742993848, 0.05068204342903368

0.08, 101, 0.6821770334928229, 0.04558710351685801

0.1467, 101, 0.6912850307587151, 0.04209162647234995

0.2133, 101, 0.7225393028024607, 0.04275979390140207

0.28, 101, 0.7329289131920711, 0.042668488578625624

0.3467, 101, 0.7173103212576898, 0.04135366943744572

0.4133, 101, 0.7160116199589883, 0.0378096444327526

0.48, 101, 0.7290498974709501, 0.033816561407570264

0.5467, 101, 0.7342447026657553, 0.03698607479287555

0.6133, 101, 0.7394907723855092, 0.03265400010064725

0.68, 101, 0.743403964456596, 0.031035738917210624

0.7467, 101, 0.743403964456596, 0.0341410617545365

0.8133, 101, 0.7499145591250855, 0.03862405758595512

0.88, 101, 0.7499145591250855, 0.04033296207152473

0.9467, 101, 0.7460184552289816, 0.03411666438973331

0.0133, 111, 0.6807928913192071, 0.05087967872954235

0.08, 111, 0.6899863294600137, 0.051360686752380584

0.1467, 111, 0.6912850307587151, 0.04168899756318041

0.2133, 111, 0.7251367053998633, 0.04257358560187029

0.28, 111, 0.7316302118933697, 0.042225654910515

0.3467, 111, 0.718609022556391, 0.0422482482717991

0.4133, 111, 0.7147129186602871, 0.036715585325364807

0.48, 111, 0.7303485987696513, 0.03446528580727694

0.5467, 111, 0.7342447026657553, 0.03698607479287555

0.6133, 111, 0.7394907723855092, 0.03265400010064725

0.68, 111, 0.743403964456596, 0.031035738917210624

0.7467, 111, 0.7395078605604921, 0.03353109256417949

0.8133, 111, 0.7538106630211894, 0.03810517807249426

0.88, 111, 0.7499145591250855, 0.04033296207152473

0.9467, 111, 0.743421052631579, 0.0334611818191824

0.0133, 121, 0.6743335611756665, 0.051020654849104785

0.08, 121, 0.6860902255639098, 0.04596668250271105

0.1467, 121, 0.6886876281613123, 0.04337743604017523

0.2133, 121, 0.7251367053998633, 0.04257358560187029

0.28, 121, 0.7316302118933697, 0.042225654910515

0.3467, 121, 0.718609022556391, 0.0422482482717991

0.4133, 121, 0.7160116199589883, 0.0378096444327526

0.48, 121, 0.7303485987696513, 0.03446528580727694

0.5467, 121, 0.7381408065618592, 0.03808226986043077

0.6133, 121, 0.7394907723855092, 0.03265400010064725

0.68, 121, 0.7395078605604921, 0.03036345107127582

0.7467, 121, 0.7447197539302802, 0.032022204945082997

0.8133, 121, 0.7538106630211894, 0.03810517807249426

0.88, 121, 0.7499145591250855, 0.04033296207152473

0.9467, 121, 0.743421052631579, 0.0334611818191824

0.0133, 131, 0.6704032809295968, 0.05287650178544345

0.08, 131, 0.6848086124401913, 0.045198093618464115

0.1467, 131, 0.6886876281613123, 0.04298685213125664

0.2133, 131, 0.7225393028024607, 0.04275979390140207

0.28, 131, 0.7329289131920711, 0.042668488578625624

0.3467, 131, 0.7173103212576898, 0.04135366943744572

0.4133, 131, 0.7160116199589883, 0.0378096444327526

0.48, 131, 0.7303485987696513, 0.03446528580727694

0.5467, 131, 0.7342447026657553, 0.03698607479287555

0.6133, 131, 0.7394907723855092, 0.03265400010064725

0.68, 131, 0.743403964456596, 0.031035738917210624

0.7467, 131, 0.7447197539302802, 0.032022204945082997

0.8133, 131, 0.7499145591250855, 0.03862405758595512

0.88, 131, 0.7525119617224881, 0.04046370507681419

0.9467, 131, 0.7460184552289816, 0.03411666438973331

0.0133, 141, 0.6665071770334928, 0.04747808501737466

0.08, 141, 0.6847915242652084, 0.04609800543745628

0.1467, 141, 0.6912850307587151, 0.04168899756318041

0.2133, 141, 0.7225393028024607, 0.04275979390140207

0.28, 141, 0.7329289131920711, 0.042668488578625624

0.3467, 141, 0.718609022556391, 0.0422482482717991

0.4133, 141, 0.7147129186602871, 0.036715585325364807

0.48, 141, 0.7290498974709501, 0.033816561407570264

0.5467, 141, 0.7342447026657553, 0.03698607479287555

0.6133, 141, 0.7433868762816132, 0.03328204931134543

0.68, 141, 0.743403964456596, 0.031035738917210624

0.7467, 141, 0.7447197539302802, 0.032022204945082997

0.8133, 141, 0.7538106630211894, 0.03810517807249426

0.88, 141, 0.7499145591250855, 0.04033296207152473

0.9467, 141, 0.7460184552289816, 0.03411666438973331

0.0133, 151, 0.6769309637730689, 0.051662117343739794

0.08, 151, 0.6874060150375939, 0.04642753996304788

0.1467, 151, 0.6912850307587151, 0.04168899756318041

0.2133, 151, 0.7264354066985647, 0.042021100923223816

0.28, 151, 0.7329289131920711, 0.042668488578625624

0.3467, 151, 0.718609022556391, 0.0422482482717991

0.4133, 151, 0.7160116199589883, 0.0378096444327526

0.48, 151, 0.7290498974709501, 0.033816561407570264

0.5467, 151, 0.7381408065618592, 0.03808226986043077

0.6133, 151, 0.7394907723855092, 0.03265400010064725

0.68, 151, 0.7395078605604921, 0.03036345107127582

0.7467, 151, 0.7408236500341763, 0.03153405437547071

0.8133, 151, 0.7538106630211894, 0.03810517807249426

0.88, 151, 0.7499145591250855, 0.04033296207152473

0.9467, 151, 0.7460184552289816, 0.03411666438973331

1.0133, 1, 0.6510423786739576, 0.0405509593365676

1.08, 1, 0.6510423786739576, 0.0405509593365676

1.1467, 1, 0.6510423786739576, 0.0405509593365676

1.2133, 1, 0.6510423786739576, 0.0405509593365676

1.28, 1, 0.6510423786739576, 0.0405509593365676

1.3467, 1, 0.6510423786739576, 0.0405509593365676

1.4133, 1, 0.6510423786739576, 0.0405509593365676

1.48, 1, 0.6510423786739576, 0.0405509593365676

1.5467, 1, 0.6510423786739576, 0.0405509593365676

1.6133, 1, 0.6510423786739576, 0.0405509593365676

1.68, 1, 0.6510423786739576, 0.0405509593365676

1.7467, 1, 0.6510423786739576, 0.0405509593365676

1.8133, 1, 0.6510423786739576, 0.0405509593365676

1.88, 1, 0.6510423786739576, 0.0405509593365676

1.9467, 1, 0.6510423786739576, 0.0405509593365676

1.0133, 11, 0.6510423786739576, 0.0405509593365676

1.08, 11, 0.6510423786739576, 0.0405509593365676

1.1467, 11, 0.6510423786739576, 0.0405509593365676

1.2133, 11, 0.6510423786739576, 0.0405509593365676

1.28, 11, 0.6510423786739576, 0.0405509593365676

1.3467, 11, 0.6510423786739576, 0.0405509593365676

1.4133, 11, 0.6510423786739576, 0.0405509593365676

1.48, 11, 0.6510423786739576, 0.0405509593365676

1.5467, 11, 0.6510423786739576, 0.0405509593365676

1.6133, 11, 0.6510423786739576, 0.0405509593365676

1.68, 11, 0.6510423786739576, 0.0405509593365676

1.7467, 11, 0.6510423786739576, 0.0405509593365676

1.8133, 11, 0.6510423786739576, 0.0405509593365676

1.88, 11, 0.6510423786739576, 0.0405509593365676

1.9467, 11, 0.6510423786739576, 0.0405509593365676

1.0133, 21, 0.6510423786739576, 0.0405509593365676

1.08, 21, 0.6510423786739576, 0.0405509593365676

1.1467, 21, 0.6510423786739576, 0.0405509593365676

1.2133, 21, 0.6510423786739576, 0.0405509593365676

1.28, 21, 0.6510423786739576, 0.0405509593365676

1.3467, 21, 0.6510423786739576, 0.0405509593365676

1.4133, 21, 0.6510423786739576, 0.0405509593365676

1.48, 21, 0.6510423786739576, 0.0405509593365676

1.5467, 21, 0.6510423786739576, 0.0405509593365676

1.6133, 21, 0.6510423786739576, 0.0405509593365676

1.68, 21, 0.6510423786739576, 0.0405509593365676

1.7467, 21, 0.6510423786739576, 0.0405509593365676

1.8133, 21, 0.6510423786739576, 0.0405509593365676

1.88, 21, 0.6510423786739576, 0.0405509593365676

1.9467, 21, 0.6510423786739576, 0.0405509593365676

1.0133, 31, 0.6510423786739576, 0.0405509593365676

1.08, 31, 0.6510423786739576, 0.0405509593365676

1.1467, 31, 0.6510423786739576, 0.0405509593365676

1.2133, 31, 0.6510423786739576, 0.0405509593365676

1.28, 31, 0.6510423786739576, 0.0405509593365676

1.3467, 31, 0.6510423786739576, 0.0405509593365676

1.4133, 31, 0.6510423786739576, 0.0405509593365676

1.48, 31, 0.6510423786739576, 0.0405509593365676

1.5467, 31, 0.6510423786739576, 0.0405509593365676

1.6133, 31, 0.6510423786739576, 0.0405509593365676

1.68, 31, 0.6510423786739576, 0.0405509593365676

1.7467, 31, 0.6510423786739576, 0.0405509593365676

1.8133, 31, 0.6510423786739576, 0.0405509593365676

1.88, 31, 0.6510423786739576, 0.0405509593365676

1.9467, 31, 0.6510423786739576, 0.0405509593365676

1.0133, 41, 0.6510423786739576, 0.0405509593365676

1.08, 41, 0.6510423786739576, 0.0405509593365676

1.1467, 41, 0.6510423786739576, 0.0405509593365676

1.2133, 41, 0.6510423786739576, 0.0405509593365676

1.28, 41, 0.6510423786739576, 0.0405509593365676

1.3467, 41, 0.6510423786739576, 0.0405509593365676

1.4133, 41, 0.6510423786739576, 0.0405509593365676

1.48, 41, 0.6510423786739576, 0.0405509593365676

1.5467, 41, 0.6510423786739576, 0.0405509593365676

1.6133, 41, 0.6510423786739576, 0.0405509593365676

1.68, 41, 0.6510423786739576, 0.0405509593365676

1.7467, 41, 0.6510423786739576, 0.0405509593365676

1.8133, 41, 0.6510423786739576, 0.0405509593365676

1.88, 41, 0.6510423786739576, 0.0405509593365676

1.9467, 41, 0.6510423786739576, 0.0405509593365676

1.0133, 51, 0.6510423786739576, 0.0405509593365676

1.08, 51, 0.6510423786739576, 0.0405509593365676

1.1467, 51, 0.6510423786739576, 0.0405509593365676

1.2133, 51, 0.6510423786739576, 0.0405509593365676

1.28, 51, 0.6510423786739576, 0.0405509593365676

1.3467, 51, 0.6510423786739576, 0.0405509593365676

1.4133, 51, 0.6510423786739576, 0.0405509593365676

1.48, 51, 0.6510423786739576, 0.0405509593365676

1.5467, 51, 0.6510423786739576, 0.0405509593365676

1.6133, 51, 0.6510423786739576, 0.0405509593365676

1.68, 51, 0.6510423786739576, 0.0405509593365676

1.7467, 51, 0.6510423786739576, 0.0405509593365676

1.8133, 51, 0.6510423786739576, 0.0405509593365676

1.88, 51, 0.6510423786739576, 0.0405509593365676

1.9467, 51, 0.6510423786739576, 0.0405509593365676

1.0133, 61, 0.6510423786739576, 0.0405509593365676

1.08, 61, 0.6510423786739576, 0.0405509593365676

1.1467, 61, 0.6510423786739576, 0.0405509593365676

1.2133, 61, 0.6510423786739576, 0.0405509593365676

1.28, 61, 0.6510423786739576, 0.0405509593365676

1.3467, 61, 0.6510423786739576, 0.0405509593365676

1.4133, 61, 0.6510423786739576, 0.0405509593365676

1.48, 61, 0.6510423786739576, 0.0405509593365676

1.5467, 61, 0.6510423786739576, 0.0405509593365676

1.6133, 61, 0.6510423786739576, 0.0405509593365676

1.68, 61, 0.6510423786739576, 0.0405509593365676

1.7467, 61, 0.6510423786739576, 0.0405509593365676

1.8133, 61, 0.6510423786739576, 0.0405509593365676

1.88, 61, 0.6510423786739576, 0.0405509593365676

1.9467, 61, 0.6510423786739576, 0.0405509593365676

1.0133, 71, 0.6510423786739576, 0.0405509593365676

1.08, 71, 0.6510423786739576, 0.0405509593365676

1.1467, 71, 0.6510423786739576, 0.0405509593365676

1.2133, 71, 0.6510423786739576, 0.0405509593365676

1.28, 71, 0.6510423786739576, 0.0405509593365676

1.3467, 71, 0.6510423786739576, 0.0405509593365676

1.4133, 71, 0.6510423786739576, 0.0405509593365676

1.48, 71, 0.6510423786739576, 0.0405509593365676

1.5467, 71, 0.6510423786739576, 0.0405509593365676

1.6133, 71, 0.6510423786739576, 0.0405509593365676

1.68, 71, 0.6510423786739576, 0.0405509593365676

1.7467, 71, 0.6510423786739576, 0.0405509593365676

1.8133, 71, 0.6510423786739576, 0.0405509593365676

1.88, 71, 0.6510423786739576, 0.0405509593365676

1.9467, 71, 0.6510423786739576, 0.0405509593365676

1.0133, 81, 0.6510423786739576, 0.0405509593365676

1.08, 81, 0.6510423786739576, 0.0405509593365676

1.1467, 81, 0.6510423786739576, 0.0405509593365676

1.2133, 81, 0.6510423786739576, 0.0405509593365676

1.28, 81, 0.6510423786739576, 0.0405509593365676

1.3467, 81, 0.6510423786739576, 0.0405509593365676

1.4133, 81, 0.6510423786739576, 0.0405509593365676

1.48, 81, 0.6510423786739576, 0.0405509593365676

1.5467, 81, 0.6510423786739576, 0.0405509593365676

1.6133, 81, 0.6510423786739576, 0.0405509593365676

1.68, 81, 0.6510423786739576, 0.0405509593365676

1.7467, 81, 0.6510423786739576, 0.0405509593365676

1.8133, 81, 0.6510423786739576, 0.0405509593365676

1.88, 81, 0.6510423786739576, 0.0405509593365676

1.9467, 81, 0.6510423786739576, 0.0405509593365676

1.0133, 91, 0.6510423786739576, 0.0405509593365676

1.08, 91, 0.6510423786739576, 0.0405509593365676

1.1467, 91, 0.6510423786739576, 0.0405509593365676

1.2133, 91, 0.6510423786739576, 0.0405509593365676

1.28, 91, 0.6510423786739576, 0.0405509593365676

1.3467, 91, 0.6510423786739576, 0.0405509593365676

1.4133, 91, 0.6510423786739576, 0.0405509593365676

1.48, 91, 0.6510423786739576, 0.0405509593365676

1.5467, 91, 0.6510423786739576, 0.0405509593365676

1.6133, 91, 0.6510423786739576, 0.0405509593365676

1.68, 91, 0.6510423786739576, 0.0405509593365676

1.7467, 91, 0.6510423786739576, 0.0405509593365676

1.8133, 91, 0.6510423786739576, 0.0405509593365676

1.88, 91, 0.6510423786739576, 0.0405509593365676

1.9467, 91, 0.6510423786739576, 0.0405509593365676

1.0133, 101, 0.6510423786739576, 0.0405509593365676

1.08, 101, 0.6510423786739576, 0.0405509593365676

1.1467, 101, 0.6510423786739576, 0.0405509593365676

1.2133, 101, 0.6510423786739576, 0.0405509593365676

1.28, 101, 0.6510423786739576, 0.0405509593365676

1.3467, 101, 0.6510423786739576, 0.0405509593365676

1.4133, 101, 0.6510423786739576, 0.0405509593365676

1.48, 101, 0.6510423786739576, 0.0405509593365676

1.5467, 101, 0.6510423786739576, 0.0405509593365676

1.6133, 101, 0.6510423786739576, 0.0405509593365676

1.68, 101, 0.6510423786739576, 0.0405509593365676

1.7467, 101, 0.6510423786739576, 0.0405509593365676

1.8133, 101, 0.6510423786739576, 0.0405509593365676

1.88, 101, 0.6510423786739576, 0.0405509593365676

1.9467, 101, 0.6510423786739576, 0.0405509593365676

1.0133, 111, 0.6510423786739576, 0.0405509593365676

1.08, 111, 0.6510423786739576, 0.0405509593365676

1.1467, 111, 0.6510423786739576, 0.0405509593365676

1.2133, 111, 0.6510423786739576, 0.0405509593365676

1.28, 111, 0.6510423786739576, 0.0405509593365676

1.3467, 111, 0.6510423786739576, 0.0405509593365676

1.4133, 111, 0.6510423786739576, 0.0405509593365676

1.48, 111, 0.6510423786739576, 0.0405509593365676

1.5467, 111, 0.6510423786739576, 0.0405509593365676

1.6133, 111, 0.6510423786739576, 0.0405509593365676

1.68, 111, 0.6510423786739576, 0.0405509593365676

1.7467, 111, 0.6510423786739576, 0.0405509593365676

1.8133, 111, 0.6510423786739576, 0.0405509593365676

1.88, 111, 0.6510423786739576, 0.0405509593365676

1.9467, 111, 0.6510423786739576, 0.0405509593365676

1.0133, 121, 0.6510423786739576, 0.0405509593365676

1.08, 121, 0.6510423786739576, 0.0405509593365676

1.1467, 121, 0.6510423786739576, 0.0405509593365676

1.2133, 121, 0.6510423786739576, 0.0405509593365676

1.28, 121, 0.6510423786739576, 0.0405509593365676

1.3467, 121, 0.6510423786739576, 0.0405509593365676

1.4133, 121, 0.6510423786739576, 0.0405509593365676

1.48, 121, 0.6510423786739576, 0.0405509593365676

1.5467, 121, 0.6510423786739576, 0.0405509593365676

1.6133, 121, 0.6510423786739576, 0.0405509593365676

1.68, 121, 0.6510423786739576, 0.0405509593365676

1.7467, 121, 0.6510423786739576, 0.0405509593365676

1.8133, 121, 0.6510423786739576, 0.0405509593365676

1.88, 121, 0.6510423786739576, 0.0405509593365676

1.9467, 121, 0.6510423786739576, 0.0405509593365676

1.0133, 131, 0.6510423786739576, 0.0405509593365676

1.08, 131, 0.6510423786739576, 0.0405509593365676

1.1467, 131, 0.6510423786739576, 0.0405509593365676

1.2133, 131, 0.6510423786739576, 0.0405509593365676

1.28, 131, 0.6510423786739576, 0.0405509593365676

1.3467, 131, 0.6510423786739576, 0.0405509593365676

1.4133, 131, 0.6510423786739576, 0.0405509593365676

1.48, 131, 0.6510423786739576, 0.0405509593365676

1.5467, 131, 0.6510423786739576, 0.0405509593365676

1.6133, 131, 0.6510423786739576, 0.0405509593365676

1.68, 131, 0.6510423786739576, 0.0405509593365676

1.7467, 131, 0.6510423786739576, 0.0405509593365676

1.8133, 131, 0.6510423786739576, 0.0405509593365676

1.88, 131, 0.6510423786739576, 0.0405509593365676

1.9467, 131, 0.6510423786739576, 0.0405509593365676

1.0133, 141, 0.6510423786739576, 0.0405509593365676

1.08, 141, 0.6510423786739576, 0.0405509593365676

1.1467, 141, 0.6510423786739576, 0.0405509593365676

1.2133, 141, 0.6510423786739576, 0.0405509593365676

1.28, 141, 0.6510423786739576, 0.0405509593365676

1.3467, 141, 0.6510423786739576, 0.0405509593365676

1.4133, 141, 0.6510423786739576, 0.0405509593365676

1.48, 141, 0.6510423786739576, 0.0405509593365676

1.5467, 141, 0.6510423786739576, 0.0405509593365676

1.6133, 141, 0.6510423786739576, 0.0405509593365676

1.68, 141, 0.6510423786739576, 0.0405509593365676

1.7467, 141, 0.6510423786739576, 0.0405509593365676

1.8133, 141, 0.6510423786739576, 0.0405509593365676

1.88, 141, 0.6510423786739576, 0.0405509593365676

1.9467, 141, 0.6510423786739576, 0.0405509593365676

1.0133, 151, 0.6510423786739576, 0.0405509593365676

1.08, 151, 0.6510423786739576, 0.0405509593365676

1.1467, 151, 0.6510423786739576, 0.0405509593365676

1.2133, 151, 0.6510423786739576, 0.0405509593365676

1.28, 151, 0.6510423786739576, 0.0405509593365676

1.3467, 151, 0.6510423786739576, 0.0405509593365676

1.4133, 151, 0.6510423786739576, 0.0405509593365676

1.48, 151, 0.6510423786739576, 0.0405509593365676

1.5467, 151, 0.6510423786739576, 0.0405509593365676

1.6133, 151, 0.6510423786739576, 0.0405509593365676

1.68, 151, 0.6510423786739576, 0.0405509593365676

1.7467, 151, 0.6510423786739576, 0.0405509593365676

1.8133, 151, 0.6510423786739576, 0.0405509593365676

1.88, 151, 0.6510423786739576, 0.0405509593365676

1.9467, 151, 0.6510423786739576, 0.0405509593365676

2.0133, 1, 0.6510423786739576, 0.0405509593365676

2.08, 1, 0.6510423786739576, 0.0405509593365676

2.1467, 1, 0.6510423786739576, 0.0405509593365676

2.2133, 1, 0.6510423786739576, 0.0405509593365676

2.28, 1, 0.6510423786739576, 0.0405509593365676

2.3467, 1, 0.6510423786739576, 0.0405509593365676

2.4133, 1, 0.6510423786739576, 0.0405509593365676

2.48, 1, 0.6510423786739576, 0.0405509593365676

2.5467, 1, 0.6510423786739576, 0.0405509593365676

2.6133, 1, 0.6510423786739576, 0.0405509593365676

2.68, 1, 0.6510423786739576, 0.0405509593365676

2.7467, 1, 0.6510423786739576, 0.0405509593365676

2.8133, 1, 0.6510423786739576, 0.0405509593365676

2.88, 1, 0.6510423786739576, 0.0405509593365676

2.9467, 1, 0.6510423786739576, 0.0405509593365676

2.0133, 11, 0.6510423786739576, 0.0405509593365676

2.08, 11, 0.6510423786739576, 0.0405509593365676

2.1467, 11, 0.6510423786739576, 0.0405509593365676

2.2133, 11, 0.6510423786739576, 0.0405509593365676

2.28, 11, 0.6510423786739576, 0.0405509593365676

2.3467, 11, 0.6510423786739576, 0.0405509593365676

2.4133, 11, 0.6510423786739576, 0.0405509593365676

2.48, 11, 0.6510423786739576, 0.0405509593365676

2.5467, 11, 0.6510423786739576, 0.0405509593365676

2.6133, 11, 0.6510423786739576, 0.0405509593365676

2.68, 11, 0.6510423786739576, 0.0405509593365676

2.7467, 11, 0.6510423786739576, 0.0405509593365676

2.8133, 11, 0.6510423786739576, 0.0405509593365676

2.88, 11, 0.6510423786739576, 0.0405509593365676

2.9467, 11, 0.6510423786739576, 0.0405509593365676

2.0133, 21, 0.6510423786739576, 0.0405509593365676

2.08, 21, 0.6510423786739576, 0.0405509593365676

2.1467, 21, 0.6510423786739576, 0.0405509593365676

2.2133, 21, 0.6510423786739576, 0.0405509593365676

2.28, 21, 0.6510423786739576, 0.0405509593365676

2.3467, 21, 0.6510423786739576, 0.0405509593365676

2.4133, 21, 0.6510423786739576, 0.0405509593365676

2.48, 21, 0.6510423786739576, 0.0405509593365676

2.5467, 21, 0.6510423786739576, 0.0405509593365676

2.6133, 21, 0.6510423786739576, 0.0405509593365676

2.68, 21, 0.6510423786739576, 0.0405509593365676

2.7467, 21, 0.6510423786739576, 0.0405509593365676

2.8133, 21, 0.6510423786739576, 0.0405509593365676

2.88, 21, 0.6510423786739576, 0.0405509593365676

2.9467, 21, 0.6510423786739576, 0.0405509593365676

2.0133, 31, 0.6510423786739576, 0.0405509593365676

2.08, 31, 0.6510423786739576, 0.0405509593365676

2.1467, 31, 0.6510423786739576, 0.0405509593365676

2.2133, 31, 0.6510423786739576, 0.0405509593365676

2.28, 31, 0.6510423786739576, 0.0405509593365676

2.3467, 31, 0.6510423786739576, 0.0405509593365676

2.4133, 31, 0.6510423786739576, 0.0405509593365676

2.48, 31, 0.6510423786739576, 0.0405509593365676

2.5467, 31, 0.6510423786739576, 0.0405509593365676

2.6133, 31, 0.6510423786739576, 0.0405509593365676

2.68, 31, 0.6510423786739576, 0.0405509593365676

2.7467, 31, 0.6510423786739576, 0.0405509593365676

2.8133, 31, 0.6510423786739576, 0.0405509593365676

2.88, 31, 0.6510423786739576, 0.0405509593365676

2.9467, 31, 0.6510423786739576, 0.0405509593365676

2.0133, 41, 0.6510423786739576, 0.0405509593365676

2.08, 41, 0.6510423786739576, 0.0405509593365676

2.1467, 41, 0.6510423786739576, 0.0405509593365676

2.2133, 41, 0.6510423786739576, 0.0405509593365676

2.28, 41, 0.6510423786739576, 0.0405509593365676

2.3467, 41, 0.6510423786739576, 0.0405509593365676

2.4133, 41, 0.6510423786739576, 0.0405509593365676

2.48, 41, 0.6510423786739576, 0.0405509593365676

2.5467, 41, 0.6510423786739576, 0.0405509593365676

2.6133, 41, 0.6510423786739576, 0.0405509593365676

2.68, 41, 0.6510423786739576, 0.0405509593365676

2.7467, 41, 0.6510423786739576, 0.0405509593365676

2.8133, 41, 0.6510423786739576, 0.0405509593365676

2.88, 41, 0.6510423786739576, 0.0405509593365676

2.9467, 41, 0.6510423786739576, 0.0405509593365676

2.0133, 51, 0.6510423786739576, 0.0405509593365676

2.08, 51, 0.6510423786739576, 0.0405509593365676

2.1467, 51, 0.6510423786739576, 0.0405509593365676

2.2133, 51, 0.6510423786739576, 0.0405509593365676

2.28, 51, 0.6510423786739576, 0.0405509593365676

2.3467, 51, 0.6510423786739576, 0.0405509593365676

2.4133, 51, 0.6510423786739576, 0.0405509593365676

2.48, 51, 0.6510423786739576, 0.0405509593365676

2.5467, 51, 0.6510423786739576, 0.0405509593365676

2.6133, 51, 0.6510423786739576, 0.0405509593365676

2.68, 51, 0.6510423786739576, 0.0405509593365676

2.7467, 51, 0.6510423786739576, 0.0405509593365676

2.8133, 51, 0.6510423786739576, 0.0405509593365676

2.88, 51, 0.6510423786739576, 0.0405509593365676

2.9467, 51, 0.6510423786739576, 0.0405509593365676

2.0133, 61, 0.6510423786739576, 0.0405509593365676

2.08, 61, 0.6510423786739576, 0.0405509593365676

2.1467, 61, 0.6510423786739576, 0.0405509593365676

2.2133, 61, 0.6510423786739576, 0.0405509593365676

2.28, 61, 0.6510423786739576, 0.0405509593365676

2.3467, 61, 0.6510423786739576, 0.0405509593365676

2.4133, 61, 0.6510423786739576, 0.0405509593365676

2.48, 61, 0.6510423786739576, 0.0405509593365676

2.5467, 61, 0.6510423786739576, 0.0405509593365676

2.6133, 61, 0.6510423786739576, 0.0405509593365676

2.68, 61, 0.6510423786739576, 0.0405509593365676

2.7467, 61, 0.6510423786739576, 0.0405509593365676

2.8133, 61, 0.6510423786739576, 0.0405509593365676

2.88, 61, 0.6510423786739576, 0.0405509593365676

2.9467, 61, 0.6510423786739576, 0.0405509593365676

2.0133, 71, 0.6510423786739576, 0.0405509593365676

2.08, 71, 0.6510423786739576, 0.0405509593365676

2.1467, 71, 0.6510423786739576, 0.0405509593365676

2.2133, 71, 0.6510423786739576, 0.0405509593365676

2.28, 71, 0.6510423786739576, 0.0405509593365676

2.3467, 71, 0.6510423786739576, 0.0405509593365676

2.4133, 71, 0.6510423786739576, 0.0405509593365676

2.48, 71, 0.6510423786739576, 0.0405509593365676

2.5467, 71, 0.6510423786739576, 0.0405509593365676

2.6133, 71, 0.6510423786739576, 0.0405509593365676

2.68, 71, 0.6510423786739576, 0.0405509593365676

2.7467, 71, 0.6510423786739576, 0.0405509593365676

2.8133, 71, 0.6510423786739576, 0.0405509593365676

2.88, 71, 0.6510423786739576, 0.0405509593365676

2.9467, 71, 0.6510423786739576, 0.0405509593365676

2.0133, 81, 0.6510423786739576, 0.0405509593365676

2.08, 81, 0.6510423786739576, 0.0405509593365676

2.1467, 81, 0.6510423786739576, 0.0405509593365676

2.2133, 81, 0.6510423786739576, 0.0405509593365676

2.28, 81, 0.6510423786739576, 0.0405509593365676

2.3467, 81, 0.6510423786739576, 0.0405509593365676

2.4133, 81, 0.6510423786739576, 0.0405509593365676

2.48, 81, 0.6510423786739576, 0.0405509593365676

2.5467, 81, 0.6510423786739576, 0.0405509593365676

2.6133, 81, 0.6510423786739576, 0.0405509593365676

2.68, 81, 0.6510423786739576, 0.0405509593365676

2.7467, 81, 0.6510423786739576, 0.0405509593365676

2.8133, 81, 0.6510423786739576, 0.0405509593365676

2.88, 81, 0.6510423786739576, 0.0405509593365676

2.9467, 81, 0.6510423786739576, 0.0405509593365676

2.0133, 91, 0.6510423786739576, 0.0405509593365676

2.08, 91, 0.6510423786739576, 0.0405509593365676

2.1467, 91, 0.6510423786739576, 0.0405509593365676

2.2133, 91, 0.6510423786739576, 0.0405509593365676

2.28, 91, 0.6510423786739576, 0.0405509593365676

2.3467, 91, 0.6510423786739576, 0.0405509593365676

2.4133, 91, 0.6510423786739576, 0.0405509593365676

2.48, 91, 0.6510423786739576, 0.0405509593365676

2.5467, 91, 0.6510423786739576, 0.0405509593365676

2.6133, 91, 0.6510423786739576, 0.0405509593365676

2.68, 91, 0.6510423786739576, 0.0405509593365676

2.7467, 91, 0.6510423786739576, 0.0405509593365676

2.8133, 91, 0.6510423786739576, 0.0405509593365676

2.88, 91, 0.6510423786739576, 0.0405509593365676

2.9467, 91, 0.6510423786739576, 0.0405509593365676

2.0133, 101, 0.6510423786739576, 0.0405509593365676

2.08, 101, 0.6510423786739576, 0.0405509593365676

2.1467, 101, 0.6510423786739576, 0.0405509593365676

2.2133, 101, 0.6510423786739576, 0.0405509593365676

2.28, 101, 0.6510423786739576, 0.0405509593365676

2.3467, 101, 0.6510423786739576, 0.0405509593365676

2.4133, 101, 0.6510423786739576, 0.0405509593365676

2.48, 101, 0.6510423786739576, 0.0405509593365676

2.5467, 101, 0.6510423786739576, 0.0405509593365676

2.6133, 101, 0.6510423786739576, 0.0405509593365676

2.68, 101, 0.6510423786739576, 0.0405509593365676

2.7467, 101, 0.6510423786739576, 0.0405509593365676

2.8133, 101, 0.6510423786739576, 0.0405509593365676

2.88, 101, 0.6510423786739576, 0.0405509593365676

2.9467, 101, 0.6510423786739576, 0.0405509593365676

2.0133, 111, 0.6510423786739576, 0.0405509593365676

2.08, 111, 0.6510423786739576, 0.0405509593365676

2.1467, 111, 0.6510423786739576, 0.0405509593365676

2.2133, 111, 0.6510423786739576, 0.0405509593365676

2.28, 111, 0.6510423786739576, 0.0405509593365676

2.3467, 111, 0.6510423786739576, 0.0405509593365676

2.4133, 111, 0.6510423786739576, 0.0405509593365676

2.48, 111, 0.6510423786739576, 0.0405509593365676

2.5467, 111, 0.6510423786739576, 0.0405509593365676

2.6133, 111, 0.6510423786739576, 0.0405509593365676

2.68, 111, 0.6510423786739576, 0.0405509593365676

2.7467, 111, 0.6510423786739576, 0.0405509593365676

2.8133, 111, 0.6510423786739576, 0.0405509593365676

2.88, 111, 0.6510423786739576, 0.0405509593365676

2.9467, 111, 0.6510423786739576, 0.0405509593365676

2.0133, 121, 0.6510423786739576, 0.0405509593365676

2.08, 121, 0.6510423786739576, 0.0405509593365676

2.1467, 121, 0.6510423786739576, 0.0405509593365676

2.2133, 121, 0.6510423786739576, 0.0405509593365676

2.28, 121, 0.6510423786739576, 0.0405509593365676

2.3467, 121, 0.6510423786739576, 0.0405509593365676

2.4133, 121, 0.6510423786739576, 0.0405509593365676

2.48, 121, 0.6510423786739576, 0.0405509593365676

2.5467, 121, 0.6510423786739576, 0.0405509593365676

2.6133, 121, 0.6510423786739576, 0.0405509593365676

2.68, 121, 0.6510423786739576, 0.0405509593365676

2.7467, 121, 0.6510423786739576, 0.0405509593365676

2.8133, 121, 0.6510423786739576, 0.0405509593365676

2.88, 121, 0.6510423786739576, 0.0405509593365676

2.9467, 121, 0.6510423786739576, 0.0405509593365676

2.0133, 131, 0.6510423786739576, 0.0405509593365676

2.08, 131, 0.6510423786739576, 0.0405509593365676

2.1467, 131, 0.6510423786739576, 0.0405509593365676

2.2133, 131, 0.6510423786739576, 0.0405509593365676

2.28, 131, 0.6510423786739576, 0.0405509593365676

2.3467, 131, 0.6510423786739576, 0.0405509593365676

2.4133, 131, 0.6510423786739576, 0.0405509593365676

2.48, 131, 0.6510423786739576, 0.0405509593365676

2.5467, 131, 0.6510423786739576, 0.0405509593365676

2.6133, 131, 0.6510423786739576, 0.0405509593365676

2.68, 131, 0.6510423786739576, 0.0405509593365676

2.7467, 131, 0.6510423786739576, 0.0405509593365676

2.8133, 131, 0.6510423786739576, 0.0405509593365676

2.88, 131, 0.6510423786739576, 0.0405509593365676

2.9467, 131, 0.6510423786739576, 0.0405509593365676

2.0133, 141, 0.6510423786739576, 0.0405509593365676

2.08, 141, 0.6510423786739576, 0.0405509593365676

2.1467, 141, 0.6510423786739576, 0.0405509593365676

2.2133, 141, 0.6510423786739576, 0.0405509593365676

2.28, 141, 0.6510423786739576, 0.0405509593365676

2.3467, 141, 0.6510423786739576, 0.0405509593365676

2.4133, 141, 0.6510423786739576, 0.0405509593365676

2.48, 141, 0.6510423786739576, 0.0405509593365676

2.5467, 141, 0.6510423786739576, 0.0405509593365676

2.6133, 141, 0.6510423786739576, 0.0405509593365676

2.68, 141, 0.6510423786739576, 0.0405509593365676

2.7467, 141, 0.6510423786739576, 0.0405509593365676

2.8133, 141, 0.6510423786739576, 0.0405509593365676

2.88, 141, 0.6510423786739576, 0.0405509593365676

2.9467, 141, 0.6510423786739576, 0.0405509593365676

2.0133, 151, 0.6510423786739576, 0.0405509593365676

2.08, 151, 0.6510423786739576, 0.0405509593365676

2.1467, 151, 0.6510423786739576, 0.0405509593365676

2.2133, 151, 0.6510423786739576, 0.0405509593365676

2.28, 151, 0.6510423786739576, 0.0405509593365676

2.3467, 151, 0.6510423786739576, 0.0405509593365676

2.4133, 151, 0.6510423786739576, 0.0405509593365676

2.48, 151, 0.6510423786739576, 0.0405509593365676

2.5467, 151, 0.6510423786739576, 0.0405509593365676

2.6133, 151, 0.6510423786739576, 0.0405509593365676

2.68, 151, 0.6510423786739576, 0.0405509593365676

2.7467, 151, 0.6510423786739576, 0.0405509593365676

2.8133, 151, 0.6510423786739576, 0.0405509593365676

2.88, 151, 0.6510423786739576, 0.0405509593365676

2.9467, 151, 0.6510423786739576, 0.0405509593365676

3.0133, 1, 0.6510423786739576, 0.0405509593365676

3.08, 1, 0.6510423786739576, 0.0405509593365676

3.1467, 1, 0.6510423786739576, 0.0405509593365676

3.2133, 1, 0.6510423786739576, 0.0405509593365676

3.28, 1, 0.6510423786739576, 0.0405509593365676

3.3467, 1, 0.6510423786739576, 0.0405509593365676

3.4133, 1, 0.6510423786739576, 0.0405509593365676

3.48, 1, 0.6510423786739576, 0.0405509593365676

3.5467, 1, 0.6510423786739576, 0.0405509593365676

3.6133, 1, 0.6510423786739576, 0.0405509593365676

3.68, 1, 0.6510423786739576, 0.0405509593365676

3.7467, 1, 0.6510423786739576, 0.0405509593365676

3.8133, 1, 0.6510423786739576, 0.0405509593365676

3.88, 1, 0.6510423786739576, 0.0405509593365676

3.9467, 1, 0.6510423786739576, 0.0405509593365676

3.0133, 11, 0.6510423786739576, 0.0405509593365676

3.08, 11, 0.6510423786739576, 0.0405509593365676

3.1467, 11, 0.6510423786739576, 0.0405509593365676

3.2133, 11, 0.6510423786739576, 0.0405509593365676

3.28, 11, 0.6510423786739576, 0.0405509593365676

3.3467, 11, 0.6510423786739576, 0.0405509593365676

3.4133, 11, 0.6510423786739576, 0.0405509593365676

3.48, 11, 0.6510423786739576, 0.0405509593365676

3.5467, 11, 0.6510423786739576, 0.0405509593365676

3.6133, 11, 0.6510423786739576, 0.0405509593365676

3.68, 11, 0.6510423786739576, 0.0405509593365676

3.7467, 11, 0.6510423786739576, 0.0405509593365676

3.8133, 11, 0.6510423786739576, 0.0405509593365676

3.88, 11, 0.6510423786739576, 0.0405509593365676

3.9467, 11, 0.6510423786739576, 0.0405509593365676

3.0133, 21, 0.6510423786739576, 0.0405509593365676

3.08, 21, 0.6510423786739576, 0.0405509593365676

3.1467, 21, 0.6510423786739576, 0.0405509593365676

3.2133, 21, 0.6510423786739576, 0.0405509593365676

3.28, 21, 0.6510423786739576, 0.0405509593365676

3.3467, 21, 0.6510423786739576, 0.0405509593365676

3.4133, 21, 0.6510423786739576, 0.0405509593365676

3.48, 21, 0.6510423786739576, 0.0405509593365676

3.5467, 21, 0.6510423786739576, 0.0405509593365676

3.6133, 21, 0.6510423786739576, 0.0405509593365676

3.68, 21, 0.6510423786739576, 0.0405509593365676

3.7467, 21, 0.6510423786739576, 0.0405509593365676

3.8133, 21, 0.6510423786739576, 0.0405509593365676

3.88, 21, 0.6510423786739576, 0.0405509593365676

3.9467, 21, 0.6510423786739576, 0.0405509593365676

3.0133, 31, 0.6510423786739576, 0.0405509593365676

3.08, 31, 0.6510423786739576, 0.0405509593365676

3.1467, 31, 0.6510423786739576, 0.0405509593365676

3.2133, 31, 0.6510423786739576, 0.0405509593365676

3.28, 31, 0.6510423786739576, 0.0405509593365676

3.3467, 31, 0.6510423786739576, 0.0405509593365676

3.4133, 31, 0.6510423786739576, 0.0405509593365676

3.48, 31, 0.6510423786739576, 0.0405509593365676

3.5467, 31, 0.6510423786739576, 0.0405509593365676

3.6133, 31, 0.6510423786739576, 0.0405509593365676

3.68, 31, 0.6510423786739576, 0.0405509593365676

3.7467, 31, 0.6510423786739576, 0.0405509593365676

3.8133, 31, 0.6510423786739576, 0.0405509593365676

3.88, 31, 0.6510423786739576, 0.0405509593365676

3.9467, 31, 0.6510423786739576, 0.0405509593365676

3.0133, 41, 0.6510423786739576, 0.0405509593365676

3.08, 41, 0.6510423786739576, 0.0405509593365676

3.1467, 41, 0.6510423786739576, 0.0405509593365676

3.2133, 41, 0.6510423786739576, 0.0405509593365676

3.28, 41, 0.6510423786739576, 0.0405509593365676

3.3467, 41, 0.6510423786739576, 0.0405509593365676

3.4133, 41, 0.6510423786739576, 0.0405509593365676

3.48, 41, 0.6510423786739576, 0.0405509593365676

3.5467, 41, 0.6510423786739576, 0.0405509593365676

3.6133, 41, 0.6510423786739576, 0.0405509593365676

3.68, 41, 0.6510423786739576, 0.0405509593365676

3.7467, 41, 0.6510423786739576, 0.0405509593365676

3.8133, 41, 0.6510423786739576, 0.0405509593365676

3.88, 41, 0.6510423786739576, 0.0405509593365676

3.9467, 41, 0.6510423786739576, 0.0405509593365676

3.0133, 51, 0.6510423786739576, 0.0405509593365676

3.08, 51, 0.6510423786739576, 0.0405509593365676

3.1467, 51, 0.6510423786739576, 0.0405509593365676

3.2133, 51, 0.6510423786739576, 0.0405509593365676

3.28, 51, 0.6510423786739576, 0.0405509593365676

3.3467, 51, 0.6510423786739576, 0.0405509593365676

3.4133, 51, 0.6510423786739576, 0.0405509593365676

3.48, 51, 0.6510423786739576, 0.0405509593365676

3.5467, 51, 0.6510423786739576, 0.0405509593365676

3.6133, 51, 0.6510423786739576, 0.0405509593365676

3.68, 51, 0.6510423786739576, 0.0405509593365676

3.7467, 51, 0.6510423786739576, 0.0405509593365676

3.8133, 51, 0.6510423786739576, 0.0405509593365676

3.88, 51, 0.6510423786739576, 0.0405509593365676

3.9467, 51, 0.6510423786739576, 0.0405509593365676

3.0133, 61, 0.6510423786739576, 0.0405509593365676

3.08, 61, 0.6510423786739576, 0.0405509593365676

3.1467, 61, 0.6510423786739576, 0.0405509593365676

3.2133, 61, 0.6510423786739576, 0.0405509593365676

3.28, 61, 0.6510423786739576, 0.0405509593365676

3.3467, 61, 0.6510423786739576, 0.0405509593365676

3.4133, 61, 0.6510423786739576, 0.0405509593365676

3.48, 61, 0.6510423786739576, 0.0405509593365676

3.5467, 61, 0.6510423786739576, 0.0405509593365676

3.6133, 61, 0.6510423786739576, 0.0405509593365676

3.68, 61, 0.6510423786739576, 0.0405509593365676

3.7467, 61, 0.6510423786739576, 0.0405509593365676

3.8133, 61, 0.6510423786739576, 0.0405509593365676

3.88, 61, 0.6510423786739576, 0.0405509593365676

3.9467, 61, 0.6510423786739576, 0.0405509593365676

3.0133, 71, 0.6510423786739576, 0.0405509593365676

3.08, 71, 0.6510423786739576, 0.0405509593365676

3.1467, 71, 0.6510423786739576, 0.0405509593365676

3.2133, 71, 0.6510423786739576, 0.0405509593365676

3.28, 71, 0.6510423786739576, 0.0405509593365676

3.3467, 71, 0.6510423786739576, 0.0405509593365676

3.4133, 71, 0.6510423786739576, 0.0405509593365676

3.48, 71, 0.6510423786739576, 0.0405509593365676

3.5467, 71, 0.6510423786739576, 0.0405509593365676

3.6133, 71, 0.6510423786739576, 0.0405509593365676

3.68, 71, 0.6510423786739576, 0.0405509593365676

3.7467, 71, 0.6510423786739576, 0.0405509593365676

3.8133, 71, 0.6510423786739576, 0.0405509593365676

3.88, 71, 0.6510423786739576, 0.0405509593365676

3.9467, 71, 0.6510423786739576, 0.0405509593365676

3.0133, 81, 0.6510423786739576, 0.0405509593365676

3.08, 81, 0.6510423786739576, 0.0405509593365676

3.1467, 81, 0.6510423786739576, 0.0405509593365676

3.2133, 81, 0.6510423786739576, 0.0405509593365676

3.28, 81, 0.6510423786739576, 0.0405509593365676

3.3467, 81, 0.6510423786739576, 0.0405509593365676

3.4133, 81, 0.6510423786739576, 0.0405509593365676

3.48, 81, 0.6510423786739576, 0.0405509593365676

3.5467, 81, 0.6510423786739576, 0.0405509593365676

3.6133, 81, 0.6510423786739576, 0.0405509593365676

3.68, 81, 0.6510423786739576, 0.0405509593365676

3.7467, 81, 0.6510423786739576, 0.0405509593365676

3.8133, 81, 0.6510423786739576, 0.0405509593365676

3.88, 81, 0.6510423786739576, 0.0405509593365676

3.9467, 81, 0.6510423786739576, 0.0405509593365676

3.0133, 91, 0.6510423786739576, 0.0405509593365676

3.08, 91, 0.6510423786739576, 0.0405509593365676

3.1467, 91, 0.6510423786739576, 0.0405509593365676

3.2133, 91, 0.6510423786739576, 0.0405509593365676

3.28, 91, 0.6510423786739576, 0.0405509593365676

3.3467, 91, 0.6510423786739576, 0.0405509593365676

3.4133, 91, 0.6510423786739576, 0.0405509593365676

3.48, 91, 0.6510423786739576, 0.0405509593365676

3.5467, 91, 0.6510423786739576, 0.0405509593365676

3.6133, 91, 0.6510423786739576, 0.0405509593365676

3.68, 91, 0.6510423786739576, 0.0405509593365676

3.7467, 91, 0.6510423786739576, 0.0405509593365676

3.8133, 91, 0.6510423786739576, 0.0405509593365676

3.88, 91, 0.6510423786739576, 0.0405509593365676

3.9467, 91, 0.6510423786739576, 0.0405509593365676

3.0133, 101, 0.6510423786739576, 0.0405509593365676

3.08, 101, 0.6510423786739576, 0.0405509593365676

3.1467, 101, 0.6510423786739576, 0.0405509593365676

3.2133, 101, 0.6510423786739576, 0.0405509593365676

3.28, 101, 0.6510423786739576, 0.0405509593365676

3.3467, 101, 0.6510423786739576, 0.0405509593365676

3.4133, 101, 0.6510423786739576, 0.0405509593365676

3.48, 101, 0.6510423786739576, 0.0405509593365676

3.5467, 101, 0.6510423786739576, 0.0405509593365676

3.6133, 101, 0.6510423786739576, 0.0405509593365676

3.68, 101, 0.6510423786739576, 0.0405509593365676

3.7467, 101, 0.6510423786739576, 0.0405509593365676

3.8133, 101, 0.6510423786739576, 0.0405509593365676

3.88, 101, 0.6510423786739576, 0.0405509593365676

3.9467, 101, 0.6510423786739576, 0.0405509593365676

3.0133, 111, 0.6510423786739576, 0.0405509593365676

3.08, 111, 0.6510423786739576, 0.0405509593365676

3.1467, 111, 0.6510423786739576, 0.0405509593365676

3.2133, 111, 0.6510423786739576, 0.0405509593365676

3.28, 111, 0.6510423786739576, 0.0405509593365676

3.3467, 111, 0.6510423786739576, 0.0405509593365676

3.4133, 111, 0.6510423786739576, 0.0405509593365676

3.48, 111, 0.6510423786739576, 0.0405509593365676

3.5467, 111, 0.6510423786739576, 0.0405509593365676

3.6133, 111, 0.6510423786739576, 0.0405509593365676

3.68, 111, 0.6510423786739576, 0.0405509593365676

3.7467, 111, 0.6510423786739576, 0.0405509593365676

3.8133, 111, 0.6510423786739576, 0.0405509593365676

3.88, 111, 0.6510423786739576, 0.0405509593365676

3.9467, 111, 0.6510423786739576, 0.0405509593365676

3.0133, 121, 0.6510423786739576, 0.0405509593365676

3.08, 121, 0.6510423786739576, 0.0405509593365676

3.1467, 121, 0.6510423786739576, 0.0405509593365676

3.2133, 121, 0.6510423786739576, 0.0405509593365676

3.28, 121, 0.6510423786739576, 0.0405509593365676

3.3467, 121, 0.6510423786739576, 0.0405509593365676

3.4133, 121, 0.6510423786739576, 0.0405509593365676

3.48, 121, 0.6510423786739576, 0.0405509593365676

3.5467, 121, 0.6510423786739576, 0.0405509593365676

3.6133, 121, 0.6510423786739576, 0.0405509593365676

3.68, 121, 0.6510423786739576, 0.0405509593365676

3.7467, 121, 0.6510423786739576, 0.0405509593365676

3.8133, 121, 0.6510423786739576, 0.0405509593365676

3.88, 121, 0.6510423786739576, 0.0405509593365676

3.9467, 121, 0.6510423786739576, 0.0405509593365676

3.0133, 131, 0.6510423786739576, 0.0405509593365676

3.08, 131, 0.6510423786739576, 0.0405509593365676

3.1467, 131, 0.6510423786739576, 0.0405509593365676

3.2133, 131, 0.6510423786739576, 0.0405509593365676

3.28, 131, 0.6510423786739576, 0.0405509593365676

3.3467, 131, 0.6510423786739576, 0.0405509593365676

3.4133, 131, 0.6510423786739576, 0.0405509593365676

3.48, 131, 0.6510423786739576, 0.0405509593365676

3.5467, 131, 0.6510423786739576, 0.0405509593365676

3.6133, 131, 0.6510423786739576, 0.0405509593365676

3.68, 131, 0.6510423786739576, 0.0405509593365676

3.7467, 131, 0.6510423786739576, 0.0405509593365676

3.8133, 131, 0.6510423786739576, 0.0405509593365676

3.88, 131, 0.6510423786739576, 0.0405509593365676

3.9467, 131, 0.6510423786739576, 0.0405509593365676

3.0133, 141, 0.6510423786739576, 0.0405509593365676

3.08, 141, 0.6510423786739576, 0.0405509593365676

3.1467, 141, 0.6510423786739576, 0.0405509593365676

3.2133, 141, 0.6510423786739576, 0.0405509593365676

3.28, 141, 0.6510423786739576, 0.0405509593365676

3.3467, 141, 0.6510423786739576, 0.0405509593365676

3.4133, 141, 0.6510423786739576, 0.0405509593365676

3.48, 141, 0.6510423786739576, 0.0405509593365676

3.5467, 141, 0.6510423786739576, 0.0405509593365676

3.6133, 141, 0.6510423786739576, 0.0405509593365676

3.68, 141, 0.6510423786739576, 0.0405509593365676

3.7467, 141, 0.6510423786739576, 0.0405509593365676

3.8133, 141, 0.6510423786739576, 0.0405509593365676

3.88, 141, 0.6510423786739576, 0.0405509593365676

3.9467, 141, 0.6510423786739576, 0.0405509593365676

3.0133, 151, 0.6510423786739576, 0.0405509593365676

3.08, 151, 0.6510423786739576, 0.0405509593365676

3.1467, 151, 0.6510423786739576, 0.0405509593365676

3.2133, 151, 0.6510423786739576, 0.0405509593365676

3.28, 151, 0.6510423786739576, 0.0405509593365676

3.3467, 151, 0.6510423786739576, 0.0405509593365676

3.4133, 151, 0.6510423786739576, 0.0405509593365676

3.48, 151, 0.6510423786739576, 0.0405509593365676

3.5467, 151, 0.6510423786739576, 0.0405509593365676

3.6133, 151, 0.6510423786739576, 0.0405509593365676

3.68, 151, 0.6510423786739576, 0.0405509593365676

3.7467, 151, 0.6510423786739576, 0.0405509593365676

3.8133, 151, 0.6510423786739576, 0.0405509593365676

3.88, 151, 0.6510423786739576, 0.0405509593365676

3.9467, 151, 0.6510423786739576, 0.0405509593365676

4.0133, 1, 0.6510423786739576, 0.0405509593365676

4.08, 1, 0.6510423786739576, 0.0405509593365676

4.1467, 1, 0.6510423786739576, 0.0405509593365676

4.2133, 1, 0.6510423786739576, 0.0405509593365676

4.28, 1, 0.6510423786739576, 0.0405509593365676

4.3467, 1, 0.6510423786739576, 0.0405509593365676

4.4133, 1, 0.6510423786739576, 0.0405509593365676

4.48, 1, 0.6510423786739576, 0.0405509593365676

4.5467, 1, 0.6510423786739576, 0.0405509593365676

4.6133, 1, 0.6510423786739576, 0.0405509593365676

4.68, 1, 0.6510423786739576, 0.0405509593365676

4.7467, 1, 0.6510423786739576, 0.0405509593365676

4.8133, 1, 0.6510423786739576, 0.0405509593365676

4.88, 1, 0.6510423786739576, 0.0405509593365676

4.9467, 1, 0.6510423786739576, 0.0405509593365676

4.0133, 11, 0.6510423786739576, 0.0405509593365676

4.08, 11, 0.6510423786739576, 0.0405509593365676

4.1467, 11, 0.6510423786739576, 0.0405509593365676

4.2133, 11, 0.6510423786739576, 0.0405509593365676

4.28, 11, 0.6510423786739576, 0.0405509593365676

4.3467, 11, 0.6510423786739576, 0.0405509593365676

4.4133, 11, 0.6510423786739576, 0.0405509593365676

4.48, 11, 0.6510423786739576, 0.0405509593365676

4.5467, 11, 0.6510423786739576, 0.0405509593365676

4.6133, 11, 0.6510423786739576, 0.0405509593365676

4.68, 11, 0.6510423786739576, 0.0405509593365676

4.7467, 11, 0.6510423786739576, 0.0405509593365676

4.8133, 11, 0.6510423786739576, 0.0405509593365676

4.88, 11, 0.6510423786739576, 0.0405509593365676

4.9467, 11, 0.6510423786739576, 0.0405509593365676

4.0133, 21, 0.6510423786739576, 0.0405509593365676

4.08, 21, 0.6510423786739576, 0.0405509593365676

4.1467, 21, 0.6510423786739576, 0.0405509593365676

4.2133, 21, 0.6510423786739576, 0.0405509593365676

4.28, 21, 0.6510423786739576, 0.0405509593365676

4.3467, 21, 0.6510423786739576, 0.0405509593365676

4.4133, 21, 0.6510423786739576, 0.0405509593365676

4.48, 21, 0.6510423786739576, 0.0405509593365676

4.5467, 21, 0.6510423786739576, 0.0405509593365676

4.6133, 21, 0.6510423786739576, 0.0405509593365676

4.68, 21, 0.6510423786739576, 0.0405509593365676

4.7467, 21, 0.6510423786739576, 0.0405509593365676

4.8133, 21, 0.6510423786739576, 0.0405509593365676

4.88, 21, 0.6510423786739576, 0.0405509593365676

4.9467, 21, 0.6510423786739576, 0.0405509593365676

4.0133, 31, 0.6510423786739576, 0.0405509593365676

4.08, 31, 0.6510423786739576, 0.0405509593365676

4.1467, 31, 0.6510423786739576, 0.0405509593365676

4.2133, 31, 0.6510423786739576, 0.0405509593365676

4.28, 31, 0.6510423786739576, 0.0405509593365676

4.3467, 31, 0.6510423786739576, 0.0405509593365676

4.4133, 31, 0.6510423786739576, 0.0405509593365676

4.48, 31, 0.6510423786739576, 0.0405509593365676

4.5467, 31, 0.6510423786739576, 0.0405509593365676

4.6133, 31, 0.6510423786739576, 0.0405509593365676

4.68, 31, 0.6510423786739576, 0.0405509593365676

4.7467, 31, 0.6510423786739576, 0.0405509593365676

4.8133, 31, 0.6510423786739576, 0.0405509593365676

4.88, 31, 0.6510423786739576, 0.0405509593365676

4.9467, 31, 0.6510423786739576, 0.0405509593365676

4.0133, 41, 0.6510423786739576, 0.0405509593365676

4.08, 41, 0.6510423786739576, 0.0405509593365676

4.1467, 41, 0.6510423786739576, 0.0405509593365676

4.2133, 41, 0.6510423786739576, 0.0405509593365676

4.28, 41, 0.6510423786739576, 0.0405509593365676

4.3467, 41, 0.6510423786739576, 0.0405509593365676

4.4133, 41, 0.6510423786739576, 0.0405509593365676

4.48, 41, 0.6510423786739576, 0.0405509593365676

4.5467, 41, 0.6510423786739576, 0.0405509593365676

4.6133, 41, 0.6510423786739576, 0.0405509593365676

4.68, 41, 0.6510423786739576, 0.0405509593365676

4.7467, 41, 0.6510423786739576, 0.0405509593365676

4.8133, 41, 0.6510423786739576, 0.0405509593365676

4.88, 41, 0.6510423786739576, 0.0405509593365676

4.9467, 41, 0.6510423786739576, 0.0405509593365676

4.0133, 51, 0.6510423786739576, 0.0405509593365676

4.08, 51, 0.6510423786739576, 0.0405509593365676

4.1467, 51, 0.6510423786739576, 0.0405509593365676

4.2133, 51, 0.6510423786739576, 0.0405509593365676

4.28, 51, 0.6510423786739576, 0.0405509593365676

4.3467, 51, 0.6510423786739576, 0.0405509593365676

4.4133, 51, 0.6510423786739576, 0.0405509593365676

4.48, 51, 0.6510423786739576, 0.0405509593365676

4.5467, 51, 0.6510423786739576, 0.0405509593365676

4.6133, 51, 0.6510423786739576, 0.0405509593365676

4.68, 51, 0.6510423786739576, 0.0405509593365676

4.7467, 51, 0.6510423786739576, 0.0405509593365676

4.8133, 51, 0.6510423786739576, 0.0405509593365676

4.88, 51, 0.6510423786739576, 0.0405509593365676

4.9467, 51, 0.6510423786739576, 0.0405509593365676

4.0133, 61, 0.6510423786739576, 0.0405509593365676

4.08, 61, 0.6510423786739576, 0.0405509593365676

4.1467, 61, 0.6510423786739576, 0.0405509593365676

4.2133, 61, 0.6510423786739576, 0.0405509593365676

4.28, 61, 0.6510423786739576, 0.0405509593365676

4.3467, 61, 0.6510423786739576, 0.0405509593365676

4.4133, 61, 0.6510423786739576, 0.0405509593365676

4.48, 61, 0.6510423786739576, 0.0405509593365676

4.5467, 61, 0.6510423786739576, 0.0405509593365676

4.6133, 61, 0.6510423786739576, 0.0405509593365676

4.68, 61, 0.6510423786739576, 0.0405509593365676

4.7467, 61, 0.6510423786739576, 0.0405509593365676

4.8133, 61, 0.6510423786739576, 0.0405509593365676

4.88, 61, 0.6510423786739576, 0.0405509593365676

4.9467, 61, 0.6510423786739576, 0.0405509593365676

4.0133, 71, 0.6510423786739576, 0.0405509593365676

4.08, 71, 0.6510423786739576, 0.0405509593365676

4.1467, 71, 0.6510423786739576, 0.0405509593365676

4.2133, 71, 0.6510423786739576, 0.0405509593365676

4.28, 71, 0.6510423786739576, 0.0405509593365676

4.3467, 71, 0.6510423786739576, 0.0405509593365676

4.4133, 71, 0.6510423786739576, 0.0405509593365676

4.48, 71, 0.6510423786739576, 0.0405509593365676

4.5467, 71, 0.6510423786739576, 0.0405509593365676

4.6133, 71, 0.6510423786739576, 0.0405509593365676

4.68, 71, 0.6510423786739576, 0.0405509593365676

4.7467, 71, 0.6510423786739576, 0.0405509593365676

4.8133, 71, 0.6510423786739576, 0.0405509593365676

4.88, 71, 0.6510423786739576, 0.0405509593365676

4.9467, 71, 0.6510423786739576, 0.0405509593365676

4.0133, 81, 0.6510423786739576, 0.0405509593365676

4.08, 81, 0.6510423786739576, 0.0405509593365676

4.1467, 81, 0.6510423786739576, 0.0405509593365676

4.2133, 81, 0.6510423786739576, 0.0405509593365676

4.28, 81, 0.6510423786739576, 0.0405509593365676

4.3467, 81, 0.6510423786739576, 0.0405509593365676

4.4133, 81, 0.6510423786739576, 0.0405509593365676

4.48, 81, 0.6510423786739576, 0.0405509593365676

4.5467, 81, 0.6510423786739576, 0.0405509593365676

4.6133, 81, 0.6510423786739576, 0.0405509593365676

4.68, 81, 0.6510423786739576, 0.0405509593365676

4.7467, 81, 0.6510423786739576, 0.0405509593365676

4.8133, 81, 0.6510423786739576, 0.0405509593365676

4.88, 81, 0.6510423786739576, 0.0405509593365676

4.9467, 81, 0.6510423786739576, 0.0405509593365676

4.0133, 91, 0.6510423786739576, 0.0405509593365676

4.08, 91, 0.6510423786739576, 0.0405509593365676

4.1467, 91, 0.6510423786739576, 0.0405509593365676

4.2133, 91, 0.6510423786739576, 0.0405509593365676

4.28, 91, 0.6510423786739576, 0.0405509593365676

4.3467, 91, 0.6510423786739576, 0.0405509593365676

4.4133, 91, 0.6510423786739576, 0.0405509593365676

4.48, 91, 0.6510423786739576, 0.0405509593365676

4.5467, 91, 0.6510423786739576, 0.0405509593365676

4.6133, 91, 0.6510423786739576, 0.0405509593365676

4.68, 91, 0.6510423786739576, 0.0405509593365676

4.7467, 91, 0.6510423786739576, 0.0405509593365676

4.8133, 91, 0.6510423786739576, 0.0405509593365676

4.88, 91, 0.6510423786739576, 0.0405509593365676

4.9467, 91, 0.6510423786739576, 0.0405509593365676

4.0133, 101, 0.6510423786739576, 0.0405509593365676

4.08, 101, 0.6510423786739576, 0.0405509593365676

4.1467, 101, 0.6510423786739576, 0.0405509593365676

4.2133, 101, 0.6510423786739576, 0.0405509593365676

4.28, 101, 0.6510423786739576, 0.0405509593365676

4.3467, 101, 0.6510423786739576, 0.0405509593365676

4.4133, 101, 0.6510423786739576, 0.0405509593365676

4.48, 101, 0.6510423786739576, 0.0405509593365676

4.5467, 101, 0.6510423786739576, 0.0405509593365676

4.6133, 101, 0.6510423786739576, 0.0405509593365676

4.68, 101, 0.6510423786739576, 0.0405509593365676

4.7467, 101, 0.6510423786739576, 0.0405509593365676

4.8133, 101, 0.6510423786739576, 0.0405509593365676

4.88, 101, 0.6510423786739576, 0.0405509593365676

4.9467, 101, 0.6510423786739576, 0.0405509593365676

4.0133, 111, 0.6510423786739576, 0.0405509593365676

4.08, 111, 0.6510423786739576, 0.0405509593365676

4.1467, 111, 0.6510423786739576, 0.0405509593365676

4.2133, 111, 0.6510423786739576, 0.0405509593365676

4.28, 111, 0.6510423786739576, 0.0405509593365676

4.3467, 111, 0.6510423786739576, 0.0405509593365676

4.4133, 111, 0.6510423786739576, 0.0405509593365676

4.48, 111, 0.6510423786739576, 0.0405509593365676

4.5467, 111, 0.6510423786739576, 0.0405509593365676

4.6133, 111, 0.6510423786739576, 0.0405509593365676

4.68, 111, 0.6510423786739576, 0.0405509593365676

4.7467, 111, 0.6510423786739576, 0.0405509593365676

4.8133, 111, 0.6510423786739576, 0.0405509593365676

4.88, 111, 0.6510423786739576, 0.0405509593365676

4.9467, 111, 0.6510423786739576, 0.0405509593365676

4.0133, 121, 0.6510423786739576, 0.0405509593365676

4.08, 121, 0.6510423786739576, 0.0405509593365676

4.1467, 121, 0.6510423786739576, 0.0405509593365676

4.2133, 121, 0.6510423786739576, 0.0405509593365676

4.28, 121, 0.6510423786739576, 0.0405509593365676

4.3467, 121, 0.6510423786739576, 0.0405509593365676

4.4133, 121, 0.6510423786739576, 0.0405509593365676

4.48, 121, 0.6510423786739576, 0.0405509593365676

4.5467, 121, 0.6510423786739576, 0.0405509593365676

4.6133, 121, 0.6510423786739576, 0.0405509593365676

4.68, 121, 0.6510423786739576, 0.0405509593365676

4.7467, 121, 0.6510423786739576, 0.0405509593365676

4.8133, 121, 0.6510423786739576, 0.0405509593365676

4.88, 121, 0.6510423786739576, 0.0405509593365676

4.9467, 121, 0.6510423786739576, 0.0405509593365676

4.0133, 131, 0.6510423786739576, 0.0405509593365676

4.08, 131, 0.6510423786739576, 0.0405509593365676

4.1467, 131, 0.6510423786739576, 0.0405509593365676

4.2133, 131, 0.6510423786739576, 0.0405509593365676

4.28, 131, 0.6510423786739576, 0.0405509593365676

4.3467, 131, 0.6510423786739576, 0.0405509593365676

4.4133, 131, 0.6510423786739576, 0.0405509593365676

4.48, 131, 0.6510423786739576, 0.0405509593365676

4.5467, 131, 0.6510423786739576, 0.0405509593365676

4.6133, 131, 0.6510423786739576, 0.0405509593365676

4.68, 131, 0.6510423786739576, 0.0405509593365676

4.7467, 131, 0.6510423786739576, 0.0405509593365676

4.8133, 131, 0.6510423786739576, 0.0405509593365676

4.88, 131, 0.6510423786739576, 0.0405509593365676

4.9467, 131, 0.6510423786739576, 0.0405509593365676

4.0133, 141, 0.6510423786739576, 0.0405509593365676

4.08, 141, 0.6510423786739576, 0.0405509593365676

4.1467, 141, 0.6510423786739576, 0.0405509593365676

4.2133, 141, 0.6510423786739576, 0.0405509593365676

4.28, 141, 0.6510423786739576, 0.0405509593365676

4.3467, 141, 0.6510423786739576, 0.0405509593365676

4.4133, 141, 0.6510423786739576, 0.0405509593365676

4.48, 141, 0.6510423786739576, 0.0405509593365676

4.5467, 141, 0.6510423786739576, 0.0405509593365676

4.6133, 141, 0.6510423786739576, 0.0405509593365676

4.68, 141, 0.6510423786739576, 0.0405509593365676

4.7467, 141, 0.6510423786739576, 0.0405509593365676

4.8133, 141, 0.6510423786739576, 0.0405509593365676

4.88, 141, 0.6510423786739576, 0.0405509593365676

4.9467, 141, 0.6510423786739576, 0.0405509593365676

4.0133, 151, 0.6510423786739576, 0.0405509593365676

4.08, 151, 0.6510423786739576, 0.0405509593365676

4.1467, 151, 0.6510423786739576, 0.0405509593365676

4.2133, 151, 0.6510423786739576, 0.0405509593365676

4.28, 151, 0.6510423786739576, 0.0405509593365676

4.3467, 151, 0.6510423786739576, 0.0405509593365676

4.4133, 151, 0.6510423786739576, 0.0405509593365676

4.48, 151, 0.6510423786739576, 0.0405509593365676

4.5467, 151, 0.6510423786739576, 0.0405509593365676

4.6133, 151, 0.6510423786739576, 0.0405509593365676

4.68, 151, 0.6510423786739576, 0.0405509593365676

4.7467, 151, 0.6510423786739576, 0.0405509593365676

4.8133, 151, 0.6510423786739576, 0.0405509593365676

4.88, 151, 0.6510423786739576, 0.0405509593365676

4.9467, 151, 0.6510423786739576, 0.0405509593365676

5.0133, 1, 0.6510423786739576, 0.0405509593365676

5.08, 1, 0.6510423786739576, 0.0405509593365676

5.1467, 1, 0.6510423786739576, 0.0405509593365676

5.2133, 1, 0.6510423786739576, 0.0405509593365676

5.28, 1, 0.6510423786739576, 0.0405509593365676

5.3467, 1, 0.6510423786739576, 0.0405509593365676

5.4133, 1, 0.6510423786739576, 0.0405509593365676

5.48, 1, 0.6510423786739576, 0.0405509593365676

5.5467, 1, 0.6510423786739576, 0.0405509593365676

5.6133, 1, 0.6510423786739576, 0.0405509593365676

5.68, 1, 0.6510423786739576, 0.0405509593365676

5.7467, 1, 0.6510423786739576, 0.0405509593365676

5.8133, 1, 0.6510423786739576, 0.0405509593365676

5.88, 1, 0.6510423786739576, 0.0405509593365676

5.9467, 1, 0.6510423786739576, 0.0405509593365676

5.0133, 11, 0.6510423786739576, 0.0405509593365676

5.08, 11, 0.6510423786739576, 0.0405509593365676

5.1467, 11, 0.6510423786739576, 0.0405509593365676

5.2133, 11, 0.6510423786739576, 0.0405509593365676

5.28, 11, 0.6510423786739576, 0.0405509593365676

5.3467, 11, 0.6510423786739576, 0.0405509593365676

5.4133, 11, 0.6510423786739576, 0.0405509593365676

5.48, 11, 0.6510423786739576, 0.0405509593365676

5.5467, 11, 0.6510423786739576, 0.0405509593365676

5.6133, 11, 0.6510423786739576, 0.0405509593365676

5.68, 11, 0.6510423786739576, 0.0405509593365676

5.7467, 11, 0.6510423786739576, 0.0405509593365676

5.8133, 11, 0.6510423786739576, 0.0405509593365676

5.88, 11, 0.6510423786739576, 0.0405509593365676

5.9467, 11, 0.6510423786739576, 0.0405509593365676

5.0133, 21, 0.6510423786739576, 0.0405509593365676

5.08, 21, 0.6510423786739576, 0.0405509593365676

5.1467, 21, 0.6510423786739576, 0.0405509593365676

5.2133, 21, 0.6510423786739576, 0.0405509593365676

5.28, 21, 0.6510423786739576, 0.0405509593365676

5.3467, 21, 0.6510423786739576, 0.0405509593365676

5.4133, 21, 0.6510423786739576, 0.0405509593365676

5.48, 21, 0.6510423786739576, 0.0405509593365676

5.5467, 21, 0.6510423786739576, 0.0405509593365676

5.6133, 21, 0.6510423786739576, 0.0405509593365676

5.68, 21, 0.6510423786739576, 0.0405509593365676

5.7467, 21, 0.6510423786739576, 0.0405509593365676

5.8133, 21, 0.6510423786739576, 0.0405509593365676

5.88, 21, 0.6510423786739576, 0.0405509593365676

5.9467, 21, 0.6510423786739576, 0.0405509593365676

5.0133, 31, 0.6510423786739576, 0.0405509593365676

5.08, 31, 0.6510423786739576, 0.0405509593365676

5.1467, 31, 0.6510423786739576, 0.0405509593365676

5.2133, 31, 0.6510423786739576, 0.0405509593365676

5.28, 31, 0.6510423786739576, 0.0405509593365676

5.3467, 31, 0.6510423786739576, 0.0405509593365676

5.4133, 31, 0.6510423786739576, 0.0405509593365676

5.48, 31, 0.6510423786739576, 0.0405509593365676

5.5467, 31, 0.6510423786739576, 0.0405509593365676

5.6133, 31, 0.6510423786739576, 0.0405509593365676

5.68, 31, 0.6510423786739576, 0.0405509593365676

5.7467, 31, 0.6510423786739576, 0.0405509593365676

5.8133, 31, 0.6510423786739576, 0.0405509593365676

5.88, 31, 0.6510423786739576, 0.0405509593365676

5.9467, 31, 0.6510423786739576, 0.0405509593365676

5.0133, 41, 0.6510423786739576, 0.0405509593365676

5.08, 41, 0.6510423786739576, 0.0405509593365676

5.1467, 41, 0.6510423786739576, 0.0405509593365676

5.2133, 41, 0.6510423786739576, 0.0405509593365676

5.28, 41, 0.6510423786739576, 0.0405509593365676

5.3467, 41, 0.6510423786739576, 0.0405509593365676

5.4133, 41, 0.6510423786739576, 0.0405509593365676

5.48, 41, 0.6510423786739576, 0.0405509593365676

5.5467, 41, 0.6510423786739576, 0.0405509593365676

5.6133, 41, 0.6510423786739576, 0.0405509593365676

5.68, 41, 0.6510423786739576, 0.0405509593365676

5.7467, 41, 0.6510423786739576, 0.0405509593365676

5.8133, 41, 0.6510423786739576, 0.0405509593365676

5.88, 41, 0.6510423786739576, 0.0405509593365676

5.9467, 41, 0.6510423786739576, 0.0405509593365676

5.0133, 51, 0.6510423786739576, 0.0405509593365676

5.08, 51, 0.6510423786739576, 0.0405509593365676

5.1467, 51, 0.6510423786739576, 0.0405509593365676

5.2133, 51, 0.6510423786739576, 0.0405509593365676

5.28, 51, 0.6510423786739576, 0.0405509593365676

5.3467, 51, 0.6510423786739576, 0.0405509593365676

5.4133, 51, 0.6510423786739576, 0.0405509593365676

5.48, 51, 0.6510423786739576, 0.0405509593365676

5.5467, 51, 0.6510423786739576, 0.0405509593365676

5.6133, 51, 0.6510423786739576, 0.0405509593365676

5.68, 51, 0.6510423786739576, 0.0405509593365676

5.7467, 51, 0.6510423786739576, 0.0405509593365676

5.8133, 51, 0.6510423786739576, 0.0405509593365676

5.88, 51, 0.6510423786739576, 0.0405509593365676

5.9467, 51, 0.6510423786739576, 0.0405509593365676

5.0133, 61, 0.6510423786739576, 0.0405509593365676

5.08, 61, 0.6510423786739576, 0.0405509593365676

5.1467, 61, 0.6510423786739576, 0.0405509593365676

5.2133, 61, 0.6510423786739576, 0.0405509593365676

5.28, 61, 0.6510423786739576, 0.0405509593365676

5.3467, 61, 0.6510423786739576, 0.0405509593365676

5.4133, 61, 0.6510423786739576, 0.0405509593365676

5.48, 61, 0.6510423786739576, 0.0405509593365676

5.5467, 61, 0.6510423786739576, 0.0405509593365676

5.6133, 61, 0.6510423786739576, 0.0405509593365676

5.68, 61, 0.6510423786739576, 0.0405509593365676

5.7467, 61, 0.6510423786739576, 0.0405509593365676

5.8133, 61, 0.6510423786739576, 0.0405509593365676

5.88, 61, 0.6510423786739576, 0.0405509593365676

5.9467, 61, 0.6510423786739576, 0.0405509593365676

5.0133, 71, 0.6510423786739576, 0.0405509593365676

5.08, 71, 0.6510423786739576, 0.0405509593365676

5.1467, 71, 0.6510423786739576, 0.0405509593365676

5.2133, 71, 0.6510423786739576, 0.0405509593365676

5.28, 71, 0.6510423786739576, 0.0405509593365676

5.3467, 71, 0.6510423786739576, 0.0405509593365676

5.4133, 71, 0.6510423786739576, 0.0405509593365676

5.48, 71, 0.6510423786739576, 0.0405509593365676

5.5467, 71, 0.6510423786739576, 0.0405509593365676

5.6133, 71, 0.6510423786739576, 0.0405509593365676

5.68, 71, 0.6510423786739576, 0.0405509593365676

5.7467, 71, 0.6510423786739576, 0.0405509593365676

5.8133, 71, 0.6510423786739576, 0.0405509593365676

5.88, 71, 0.6510423786739576, 0.0405509593365676

5.9467, 71, 0.6510423786739576, 0.0405509593365676

5.0133, 81, 0.6510423786739576, 0.0405509593365676

5.08, 81, 0.6510423786739576, 0.0405509593365676

5.1467, 81, 0.6510423786739576, 0.0405509593365676

5.2133, 81, 0.6510423786739576, 0.0405509593365676

5.28, 81, 0.6510423786739576, 0.0405509593365676

5.3467, 81, 0.6510423786739576, 0.0405509593365676

5.4133, 81, 0.6510423786739576, 0.0405509593365676

5.48, 81, 0.6510423786739576, 0.0405509593365676

5.5467, 81, 0.6510423786739576, 0.0405509593365676

5.6133, 81, 0.6510423786739576, 0.0405509593365676

5.68, 81, 0.6510423786739576, 0.0405509593365676

5.7467, 81, 0.6510423786739576, 0.0405509593365676

5.8133, 81, 0.6510423786739576, 0.0405509593365676

5.88, 81, 0.6510423786739576, 0.0405509593365676

5.9467, 81, 0.6510423786739576, 0.0405509593365676

5.0133, 91, 0.6510423786739576, 0.0405509593365676

5.08, 91, 0.6510423786739576, 0.0405509593365676

5.1467, 91, 0.6510423786739576, 0.0405509593365676

5.2133, 91, 0.6510423786739576, 0.0405509593365676

5.28, 91, 0.6510423786739576, 0.0405509593365676

5.3467, 91, 0.6510423786739576, 0.0405509593365676

5.4133, 91, 0.6510423786739576, 0.0405509593365676

5.48, 91, 0.6510423786739576, 0.0405509593365676

5.5467, 91, 0.6510423786739576, 0.0405509593365676

5.6133, 91, 0.6510423786739576, 0.0405509593365676

5.68, 91, 0.6510423786739576, 0.0405509593365676

5.7467, 91, 0.6510423786739576, 0.0405509593365676

5.8133, 91, 0.6510423786739576, 0.0405509593365676

5.88, 91, 0.6510423786739576, 0.0405509593365676

5.9467, 91, 0.6510423786739576, 0.0405509593365676

5.0133, 101, 0.6510423786739576, 0.0405509593365676

5.08, 101, 0.6510423786739576, 0.0405509593365676

5.1467, 101, 0.6510423786739576, 0.0405509593365676

5.2133, 101, 0.6510423786739576, 0.0405509593365676

5.28, 101, 0.6510423786739576, 0.0405509593365676

5.3467, 101, 0.6510423786739576, 0.0405509593365676

5.4133, 101, 0.6510423786739576, 0.0405509593365676

5.48, 101, 0.6510423786739576, 0.0405509593365676

5.5467, 101, 0.6510423786739576, 0.0405509593365676

5.6133, 101, 0.6510423786739576, 0.0405509593365676

5.68, 101, 0.6510423786739576, 0.0405509593365676

5.7467, 101, 0.6510423786739576, 0.0405509593365676

5.8133, 101, 0.6510423786739576, 0.0405509593365676

5.88, 101, 0.6510423786739576, 0.0405509593365676

5.9467, 101, 0.6510423786739576, 0.0405509593365676

5.0133, 111, 0.6510423786739576, 0.0405509593365676

5.08, 111, 0.6510423786739576, 0.0405509593365676

5.1467, 111, 0.6510423786739576, 0.0405509593365676

5.2133, 111, 0.6510423786739576, 0.0405509593365676

5.28, 111, 0.6510423786739576, 0.0405509593365676

5.3467, 111, 0.6510423786739576, 0.0405509593365676

5.4133, 111, 0.6510423786739576, 0.0405509593365676

5.48, 111, 0.6510423786739576, 0.0405509593365676

5.5467, 111, 0.6510423786739576, 0.0405509593365676

5.6133, 111, 0.6510423786739576, 0.0405509593365676

5.68, 111, 0.6510423786739576, 0.0405509593365676

5.7467, 111, 0.6510423786739576, 0.0405509593365676

5.8133, 111, 0.6510423786739576, 0.0405509593365676

5.88, 111, 0.6510423786739576, 0.0405509593365676

5.9467, 111, 0.6510423786739576, 0.0405509593365676

5.0133, 121, 0.6510423786739576, 0.0405509593365676

5.08, 121, 0.6510423786739576, 0.0405509593365676

5.1467, 121, 0.6510423786739576, 0.0405509593365676

5.2133, 121, 0.6510423786739576, 0.0405509593365676

5.28, 121, 0.6510423786739576, 0.0405509593365676

5.3467, 121, 0.6510423786739576, 0.0405509593365676

5.4133, 121, 0.6510423786739576, 0.0405509593365676

5.48, 121, 0.6510423786739576, 0.0405509593365676

5.5467, 121, 0.6510423786739576, 0.0405509593365676

5.6133, 121, 0.6510423786739576, 0.0405509593365676

5.68, 121, 0.6510423786739576, 0.0405509593365676

5.7467, 121, 0.6510423786739576, 0.0405509593365676

5.8133, 121, 0.6510423786739576, 0.0405509593365676

5.88, 121, 0.6510423786739576, 0.0405509593365676

5.9467, 121, 0.6510423786739576, 0.0405509593365676

5.0133, 131, 0.6510423786739576, 0.0405509593365676

5.08, 131, 0.6510423786739576, 0.0405509593365676

5.1467, 131, 0.6510423786739576, 0.0405509593365676

5.2133, 131, 0.6510423786739576, 0.0405509593365676

5.28, 131, 0.6510423786739576, 0.0405509593365676

5.3467, 131, 0.6510423786739576, 0.0405509593365676

5.4133, 131, 0.6510423786739576, 0.0405509593365676

5.48, 131, 0.6510423786739576, 0.0405509593365676

5.5467, 131, 0.6510423786739576, 0.0405509593365676

5.6133, 131, 0.6510423786739576, 0.0405509593365676

5.68, 131, 0.6510423786739576, 0.0405509593365676

5.7467, 131, 0.6510423786739576, 0.0405509593365676

5.8133, 131, 0.6510423786739576, 0.0405509593365676

5.88, 131, 0.6510423786739576, 0.0405509593365676

5.9467, 131, 0.6510423786739576, 0.0405509593365676

5.0133, 141, 0.6510423786739576, 0.0405509593365676

5.08, 141, 0.6510423786739576, 0.0405509593365676

5.1467, 141, 0.6510423786739576, 0.0405509593365676

5.2133, 141, 0.6510423786739576, 0.0405509593365676

5.28, 141, 0.6510423786739576, 0.0405509593365676

5.3467, 141, 0.6510423786739576, 0.0405509593365676

5.4133, 141, 0.6510423786739576, 0.0405509593365676

5.48, 141, 0.6510423786739576, 0.0405509593365676

5.5467, 141, 0.6510423786739576, 0.0405509593365676

5.6133, 141, 0.6510423786739576, 0.0405509593365676

5.68, 141, 0.6510423786739576, 0.0405509593365676

5.7467, 141, 0.6510423786739576, 0.0405509593365676

5.8133, 141, 0.6510423786739576, 0.0405509593365676

5.88, 141, 0.6510423786739576, 0.0405509593365676

5.9467, 141, 0.6510423786739576, 0.0405509593365676

5.0133, 151, 0.6510423786739576, 0.0405509593365676

5.08, 151, 0.6510423786739576, 0.0405509593365676

5.1467, 151, 0.6510423786739576, 0.0405509593365676

5.2133, 151, 0.6510423786739576, 0.0405509593365676

5.28, 151, 0.6510423786739576, 0.0405509593365676

5.3467, 151, 0.6510423786739576, 0.0405509593365676

5.4133, 151, 0.6510423786739576, 0.0405509593365676

5.48, 151, 0.6510423786739576, 0.0405509593365676

5.5467, 151, 0.6510423786739576, 0.0405509593365676

5.6133, 151, 0.6510423786739576, 0.0405509593365676

5.68, 151, 0.6510423786739576, 0.0405509593365676

5.7467, 151, 0.6510423786739576, 0.0405509593365676

5.8133, 151, 0.6510423786739576, 0.0405509593365676

5.88, 151, 0.6510423786739576, 0.0405509593365676

5.9467, 151, 0.6510423786739576, 0.0405509593365676



==> graphs/diabetes_svm_ga.csv <==
x, y, mean, std

1.3, 1, -0.2, 0.0

1.15, 2, 0.6510423786739576, 0.0405509593365676

0.05, 2, 0.7421394395078605, 0.04740889262799856

0.85, 3, 0.4465311004784689, 0.07537006665021749

0.45, 3, 0.4739063568010936, 0.07154866207636558

0.3, 1, 0.7565105946684894, 0.032368490336257084

1.4, 3, 0.6510423786739576, 0.0405509593365676

1.2, 3, 0.6510423786739576, 0.0405509593365676

1.35, 0, -0.2, 0.0

0.95, 2, 0.7460697197539303, 0.04407748910257856

0.9, 3, 0.4465311004784689, 0.07537006665021749

0.15, 3, 0.5156185919343813, 0.07837376282667013

0.4, 2, 0.7578605604921396, 0.035113351445218766

1.25, 1, -0.2, 0.0

0.9, 0, -0.2, 0.0

0.65, 3, 0.4478298017771702, 0.07583123088650562

0.75, 2, 0.7499658236500342, 0.044377750261167

0.1, 0, 0.7643198906356802, 0.03915428565105294

0.55, 3, 0.4491285030758715, 0.07379480635265377

0.1, 2, 0.7408578263841422, 0.03479525475959971

0.35, 1, 0.7578434723171565, 0.031137679335204713

1.3, 0, -0.2, 0.0

1.35, 3, 0.6510423786739576, 0.0405509593365676

1.9, 1, -0.2, 0.0

1.05, 1, -0.2, 0.0

0.8, 0, -0.2, 0.0

0.25, 1, 0.7552118933697881, 0.029478488679274568

0.3, 0, -0.2, 0.0

0.5, 3, 0.46607997265892004, 0.07714281482364556

1.3, 3, 0.6510423786739576, 0.0405509593365676

1.6, 0, -0.2, 0.0

0.75, 3, 0.4465311004784689, 0.07537006665021749

0.55, 2, 0.7578263841421736, 0.03852008202436547

0.8, 3, 0.4465311004784689, 0.07537006665021749

0.65, 2, 0.7512816131237184, 0.04298192359409522

0.6, 2, 0.7565276828434724, 0.040568479081373815

1.85, 0, -0.2, 0.0

1.65, 3, 0.6510423786739576, 0.0405509593365676

0.15, 2, 0.75, 0.03569727524992304

1.0, 1, -0.2, 0.0

1.45, 2, 0.6510423786739576, 0.0405509593365676

0.25, 0, -0.2, 0.0

0.55, 0, -0.2, 0.0

0.6, 3, 0.4478298017771702, 0.07583123088650562

0.85, 2, 0.7473855092276145, 0.04360372235557801

1.1, 1, -0.2, 0.0

0.45, 2, 0.7591592617908408, 0.0316230240727673

0.1, 3, 0.5312200956937799, 0.07830726057877935

0.85, 0, -0.2, 0.0

0.35, 0, -0.2, 0.0

0.1, 1, 0.7487183868762816, 0.034246105334026895

0.6, 0, -0.2, 0.0

0.0, 2, 0.6510423786739576, 0.0405509593365676

0.0, 0, 0.7617053998632946, 0.0419841714695594

0.4, 0, -0.2, 0.0

1.55, 1, -0.2, 0.0

0.15, 1, 0.7513157894736842, 0.03195169330593819

1.25, 0, 0.7669514695830486, 0.039865639174127415

1.1, 0, 0.7643198906356802, 0.03915428565105294

0.25, 2, 0.7526486671223513, 0.032000932718391356

0.7, 1, 0.7526144907723855, 0.04186958917442052

0.85, 1, 0.7551948051948052, 0.037178481199702955

0.55, 1, 0.7539131920710869, 0.04119536546469816

1.55, 0, -0.2, 0.0

1.1, 2, 0.6510423786739576, 0.0405509593365676

0.25, 3, 0.4999658236500341, 0.07690338697282069

1.0, 0, 0.7617053998632946, 0.0419841714695594

1.55, 2, 0.6510423786739576, 0.0405509593365676

1.5, 1, -0.2, 0.0

0.15, 0, 0.7669343814080657, 0.03868639407952287

0.0, 1, 0.6940362269309638, 0.04678698934365579

1.1, 3, 0.6510423786739576, 0.0405509593365676

1.25, 3, 0.6510423786739576, 0.0405509593365676

0.2, 3, 0.5051777170198223, 0.07613337348261316

0.45, 0, -0.2, 0.0

0.9, 1, 0.7551948051948052, 0.03895085967442235

1.9, 3, 0.6510423786739576, 0.0405509593365676

0.35, 3, 0.48955912508544086, 0.07909231655268949

1.25, 2, 0.6510423786739576, 0.0405509593365676

1.9, 0, -0.2, 0.0

0.05, 0, 0.7630211893369789, 0.04178111550154836

0.4, 3, 0.4791182501708818, 0.07645047054349702

1.85, 3, 0.6510423786739576, 0.0405509593365676

1.7, 0, -0.2, 0.0

1.05, 3, 0.6510423786739576, 0.0405509593365676

1.75, 0, -0.2, 0.0

1.15, 0, 0.7669343814080657, 0.03868639407952287

1.45, 0, -0.2, 0.0

1.6, 3, 0.6510423786739576, 0.0405509593365676

1.2, 0, 0.7669514695830486, 0.039865639174127415

0.2, 0, 0.7669514695830486, 0.039865639174127415

1.8, 0, -0.2, 0.0

1.5, 0, -0.2, 0.0

1.2, 2, 0.6510423786739576, 0.0405509593365676

1.05, 0, 0.7630211893369789, 0.04178111550154836

1.45, 1, -0.2, 0.0

1.2, 1, -0.2, 0.0

0.2, 2, 0.75134996582365, 0.03524014660278042

1.85, 2, 0.6510423786739576, 0.0405509593365676

1.3, 2, 0.6510423786739576, 0.0405509593365676

1.95, 0, -0.2, 0.0

1.4, 0, -0.2, 0.0

1.65, 0, -0.2, 0.0

1.95, 1, -0.2, 0.0

1.15, 3, 0.6510423786739576, 0.0405509593365676

0.75, 0, -0.2, 0.0

1.15, 1, -0.2, 0.0

1.55, 3, 0.6510423786739576, 0.0405509593365676

1.8, 2, 0.6510423786739576, 0.0405509593365676

0.95, 0, -0.2, 0.0

0.5, 0, -0.2, 0.0

1.65, 2, 0.6510423786739576, 0.0405509593365676

0.7, 0, -0.2, 0.0

1.5, 3, 0.6510423786739576, 0.0405509593365676

1.0, 3, 0.6510423786739576, 0.0405509593365676

1.95, 3, 0.6510423786739576, 0.0405509593365676



==> graphs/diabetes_svm_grid.csv <==
x, y, mean, std

0.0, 0, 0.7617053998632946, 0.0419841714695594

0.0, 1, 0.6940362269309638, 0.04678698934365579

0.0, 2, 0.6510423786739576, 0.0405509593365676

0.0, 3, 0.6510423786739576, 0.0405509593365676

0.05, 0, 0.7630211893369789, 0.04178111550154836

0.05, 1, 0.7513157894736843, 0.03905267147147399

0.05, 2, 0.7421394395078605, 0.04740889262799856

0.05, 3, 0.6081168831168831, 0.059201096245789904

0.1, 0, 0.7643198906356802, 0.03915428565105294

0.1, 1, 0.7487183868762816, 0.034246105334026895

0.1, 2, 0.7408578263841422, 0.03479525475959971

0.1, 3, 0.5312200956937799, 0.07830726057877935

0.15, 0, 0.7669343814080657, 0.03868639407952287

0.15, 1, 0.7513157894736842, 0.03195169330593819

0.15, 2, 0.75, 0.03569727524992304

0.15, 3, 0.5156185919343813, 0.07837376282667013

0.2, 0, 0.7669514695830486, 0.039865639174127415

0.2, 1, 0.753896103896104, 0.0331898639081198

0.2, 2, 0.75134996582365, 0.03524014660278042

0.2, 3, 0.5051777170198223, 0.07613337348261316

0.25, 0, 0.7669514695830486, 0.039865639174127415

0.25, 1, 0.7552118933697881, 0.029478488679274568

0.25, 2, 0.7526486671223513, 0.032000932718391356

0.25, 3, 0.4999658236500341, 0.07690338697282069

0.3, 0, -0.2, 0.0

0.3, 1, 0.7565105946684894, 0.032368490336257084

0.3, 2, 0.7565447710184553, 0.03462757914717803

0.3, 3, 0.4947368421052631, 0.07555682221614791

0.35, 0, 0.7669514695830486, 0.039865639174127415

0.35, 1, 0.7578434723171565, 0.031137679335204713

0.35, 2, 0.7565618591934382, 0.03549804206160903

0.35, 3, 0.48955912508544086, 0.07909231655268949

0.4, 0, -0.2, 0.0

0.4, 1, 0.7591421736158579, 0.032253064543206006

0.4, 2, 0.7578605604921396, 0.035113351445218766

0.4, 3, 0.4791182501708818, 0.07645047054349702

0.45, 0, -0.2, 0.0

0.45, 1, 0.7604408749145593, 0.031187529804202488

0.45, 2, 0.7591592617908408, 0.0316230240727673

0.45, 3, 0.4739063568010936, 0.07154866207636558

0.5, 0, -0.2, 0.0

0.5, 1, 0.7591421736158579, 0.028357233002770755

0.5, 2, 0.7604579630895422, 0.03368631943514093

0.5, 3, 0.46607997265892004, 0.07714281482364556

0.55, 0, -0.2, 0.0

0.55, 1, 0.7539131920710869, 0.04119536546469816

0.55, 2, 0.7578263841421736, 0.03852008202436547

0.55, 3, 0.4491285030758715, 0.07379480635265377

0.6, 0, -0.2, 0.0

0.6, 1, 0.7513328776486671, 0.0438798780405994

0.6, 2, 0.7565276828434724, 0.040568479081373815

0.6, 3, 0.4478298017771702, 0.07583123088650562

0.65, 0, -0.2, 0.0

0.65, 1, 0.755228981544771, 0.0413027375535214

0.65, 2, 0.7512816131237184, 0.04298192359409522

0.65, 3, 0.4478298017771702, 0.07583123088650562

0.7, 0, -0.2, 0.0

0.7, 1, 0.7526144907723855, 0.04186958917442052

0.7, 2, 0.7499829118250172, 0.04463688078728083

0.7, 3, 0.4478298017771702, 0.07583123088650562

0.75, 0, -0.2, 0.0

0.75, 1, 0.7539131920710868, 0.03954636779455934

0.75, 2, 0.7499658236500342, 0.044377750261167

0.75, 3, 0.4465311004784689, 0.07537006665021749

0.8, 0, -0.2, 0.0

0.8, 1, 0.7551948051948052, 0.037178481199702955

0.8, 2, 0.7473855092276145, 0.04360372235557801

0.8, 3, 0.4465311004784689, 0.07537006665021749

0.85, 0, -0.2, 0.0

0.85, 1, 0.7551948051948052, 0.037178481199702955

0.85, 2, 0.7473855092276145, 0.04360372235557801

0.85, 3, 0.4465311004784689, 0.07537006665021749

0.9, 0, -0.2, 0.0

0.9, 1, 0.7551948051948052, 0.03895085967442235

0.9, 2, 0.744771018455229, 0.045172563902397336

0.9, 3, 0.4465311004784689, 0.07537006665021749

0.95, 0, -0.2, 0.0

0.95, 1, 0.753879015721121, 0.0410151834006684

0.95, 2, 0.7460697197539303, 0.04407748910257856

0.95, 3, 0.4465311004784689, 0.07537006665021749

1.0, 0, 0.7617053998632946, 0.0419841714695594

1.0, 1, -0.2, 0.0

1.0, 2, 0.6510423786739576, 0.0405509593365676

1.0, 3, 0.6510423786739576, 0.0405509593365676

1.05, 0, 0.7630211893369789, 0.04178111550154836

1.05, 1, -0.2, 0.0

1.05, 2, 0.6510423786739576, 0.0405509593365676

1.05, 3, 0.6510423786739576, 0.0405509593365676

1.1, 0, 0.7643198906356802, 0.03915428565105294

1.1, 1, -0.2, 0.0

1.1, 2, 0.6510423786739576, 0.0405509593365676

1.1, 3, 0.6510423786739576, 0.0405509593365676

1.15, 0, 0.7669343814080657, 0.03868639407952287

1.15, 1, -0.2, 0.0

1.15, 2, 0.6510423786739576, 0.0405509593365676

1.15, 3, 0.6510423786739576, 0.0405509593365676

1.2, 0, -0.2, 0.0

1.2, 1, -0.2, 0.0

1.2, 2, 0.6510423786739576, 0.0405509593365676

1.2, 3, 0.6510423786739576, 0.0405509593365676

1.25, 0, -0.2, 0.0

1.25, 1, -0.2, 0.0

1.25, 2, 0.6510423786739576, 0.0405509593365676

1.25, 3, 0.6510423786739576, 0.0405509593365676

1.3, 0, -0.2, 0.0

1.3, 1, -0.2, 0.0

1.3, 2, 0.6510423786739576, 0.0405509593365676

1.3, 3, 0.6510423786739576, 0.0405509593365676

1.35, 0, -0.2, 0.0

1.35, 1, -0.2, 0.0

1.35, 2, 0.6510423786739576, 0.0405509593365676

1.35, 3, 0.6510423786739576, 0.0405509593365676

1.4, 0, -0.2, 0.0

1.4, 1, -0.2, 0.0

1.4, 2, 0.6510423786739576, 0.0405509593365676

1.4, 3, 0.6510423786739576, 0.0405509593365676

1.45, 0, -0.2, 0.0

1.45, 1, -0.2, 0.0

1.45, 2, 0.6510423786739576, 0.0405509593365676

1.45, 3, 0.6510423786739576, 0.0405509593365676

1.5, 0, -0.2, 0.0

1.5, 1, -0.2, 0.0

1.5, 2, 0.6510423786739576, 0.0405509593365676

1.5, 3, 0.6510423786739576, 0.0405509593365676

1.55, 0, -0.2, 0.0

1.55, 1, -0.2, 0.0

1.55, 2, 0.6510423786739576, 0.0405509593365676

1.55, 3, 0.6510423786739576, 0.0405509593365676

1.6, 0, -0.2, 0.0

1.6, 1, -0.2, 0.0

1.6, 2, 0.6510423786739576, 0.0405509593365676

1.6, 3, 0.6510423786739576, 0.0405509593365676

1.65, 0, -0.2, 0.0

1.65, 1, -0.2, 0.0

1.65, 2, 0.6510423786739576, 0.0405509593365676

1.65, 3, 0.6510423786739576, 0.0405509593365676

1.7, 0, -0.2, 0.0

1.7, 1, -0.2, 0.0

1.7, 2, 0.6510423786739576, 0.0405509593365676

1.7, 3, 0.6510423786739576, 0.0405509593365676

1.75, 0, -0.2, 0.0

1.75, 1, -0.2, 0.0

1.75, 2, 0.6510423786739576, 0.0405509593365676

1.75, 3, 0.6510423786739576, 0.0405509593365676

1.8, 0, -0.2, 0.0

1.8, 1, -0.2, 0.0

1.8, 2, 0.6510423786739576, 0.0405509593365676

1.8, 3, 0.6510423786739576, 0.0405509593365676

1.85, 0, -0.2, 0.0

1.85, 1, -0.2, 0.0

1.85, 2, 0.6510423786739576, 0.0405509593365676

1.85, 3, 0.6510423786739576, 0.0405509593365676

1.9, 0, -0.2, 0.0

1.9, 1, -0.2, 0.0

1.9, 2, 0.6510423786739576, 0.0405509593365676

1.9, 3, 0.6510423786739576, 0.0405509593365676

1.95, 0, -0.2, 0.0

1.95, 1, -0.2, 0.0

1.95, 2, 0.6510423786739576, 0.0405509593365676

1.95, 3, 0.6510423786739576, 0.0405509593365676



==> graphs/mushrooms_dt_ga.csv <==
x, y, mean, std

5.1333, 111, 0.5179692375741491, 0.009784690903951742

2.2667, 121, 0.8867584328552646, 0.00779446538052901

4.6667, 31, 0.5179692375741491, 0.009784690903951742

4.5333, 91, 0.5179692375741491, 0.009784690903951742

2.2667, 81, 0.8867584328552646, 0.00779446538052901

2.5333, 111, 0.8867584328552646, 0.00779446538052901

2.3333, 1, 0.8867584328552646, 0.00779446538052901

2.1333, 21, 0.8867584328552646, 0.00779446538052901

5.6667, 141, 0.5179692375741491, 0.009784690903951742

3.0667, 61, 0.8867584328552646, 0.00779446538052901

4.2, 91, 0.5179692375741491, 0.009784690903951742

5.2667, 121, 0.5179692375741491, 0.009784690903951742

4.8667, 51, 0.5179692375741491, 0.009784690903951742

4.8667, 31, 0.5179692375741491, 0.009784690903951742

5.6, 51, 0.5179692375741491, 0.009784690903951742

3.9333, 11, 0.8867584328552646, 0.00779446538052901

0.1333, 51, 1.0, 0.0

4.6, 101, 0.5179692375741491, 0.009784690903951742

5.7333, 1, 0.5179692375741491, 0.009784690903951742

5.4, 21, 0.5179692375741491, 0.009784690903951742

5.8667, 151, 0.5179692375741491, 0.009784690903951742

2.0667, 151, 0.8867584328552646, 0.00779446538052901

1.5333, 71, 0.8867584328552646, 0.00779446538052901

4.8667, 21, 0.5179692375741491, 0.009784690903951742

3.6667, 71, 0.8867584328552646, 0.00779446538052901

5.4, 1, 0.5179692375741491, 0.009784690903951742

1.9333, 21, 0.8867584328552646, 0.00779446538052901

2.8, 131, 0.8867584328552646, 0.00779446538052901

2.0, 71, 0.8867584328552646, 0.00779446538052901

1.3333, 131, 0.8867584328552646, 0.00779446538052901

5.7333, 91, 0.5179692375741491, 0.009784690903951742

3.3333, 31, 0.8867584328552646, 0.00779446538052901

4.5333, 71, 0.5179692375741491, 0.009784690903951742

1.4667, 21, 0.8867584328552646, 0.00779446538052901

2.4667, 111, 0.8867584328552646, 0.00779446538052901

3.4, 31, 0.8867584328552646, 0.00779446538052901

0.1333, 121, 1.0, 0.0

2.4667, 11, 0.8867584328552646, 0.00779446538052901

4.3333, 11, 0.5179692375741491, 0.009784690903951742

2.7333, 21, 0.8867584328552646, 0.00779446538052901

0.1333, 21, 1.0, 0.0

4.4667, 131, 0.5179692375741491, 0.009784690903951742

0.0667, 71, 1.0, 0.0

5.2, 11, 0.5179692375741491, 0.009784690903951742

0.5333, 11, 0.9980304655263301, 0.001128647762991897

0.4667, 51, 0.9980304655263301, 0.001128647762991897

1.2667, 101, 0.8867584328552646, 0.00779446538052901

2.2, 121, 0.8867584328552646, 0.00779446538052901

4.2, 81, 0.5179692375741491, 0.009784690903951742

3.1333, 141, 0.8867584328552646, 0.00779446538052901



==> graphs/mushrooms_dt_grid.csv <==
x, y, mean, std

0.0133, 1, 0.8867584328552646, 0.00779446538052901

0.08, 1, 0.8867584328552646, 0.00779446538052901

0.1467, 1, 0.8867584328552646, 0.00779446538052901

0.2133, 1, 0.8867584328552646, 0.00779446538052901

0.28, 1, 0.8867584328552646, 0.00779446538052901

0.3467, 1, 0.8867584328552646, 0.00779446538052901

0.4133, 1, 0.8867584328552646, 0.00779446538052901

0.48, 1, 0.8867584328552646, 0.00779446538052901

0.5467, 1, 0.8867584328552646, 0.00779446538052901

0.6133, 1, 0.8867584328552646, 0.00779446538052901

0.68, 1, 0.8867584328552646, 0.00779446538052901

0.7467, 1, 0.8867584328552646, 0.00779446538052901

0.8133, 1, 0.8867584328552646, 0.00779446538052901

0.88, 1, 0.8867584328552646, 0.00779446538052901

0.9467, 1, 0.8867584328552646, 0.00779446538052901

0.0133, 11, 1.0, 0.0

0.08, 11, 1.0, 0.0

0.1467, 11, 1.0, 0.0

0.2133, 11, 1.0, 0.0

0.28, 11, 1.0, 0.0

0.3467, 11, 0.9980304655263301, 0.001128647762991897

0.4133, 11, 0.9980304655263301, 0.001128647762991897

0.48, 11, 0.9980304655263301, 0.001128647762991897

0.5467, 11, 0.9980304655263301, 0.001128647762991897

0.6133, 11, 0.9980304655263301, 0.001128647762991897

0.68, 11, 0.9980304655263301, 0.001128647762991897

0.7467, 11, 0.9980304655263301, 0.001128647762991897

0.8133, 11, 0.9980304655263301, 0.001128647762991897

0.88, 11, 0.9980304655263301, 0.001128647762991897

0.9467, 11, 0.9980304655263301, 0.001128647762991897

0.0133, 21, 1.0, 0.0

0.08, 21, 1.0, 0.0

0.1467, 21, 1.0, 0.0

0.2133, 21, 1.0, 0.0

0.28, 21, 1.0, 0.0

0.3467, 21, 0.9980304655263301, 0.001128647762991897

0.4133, 21, 0.9980304655263301, 0.001128647762991897

0.48, 21, 0.9980304655263301, 0.001128647762991897

0.5467, 21, 0.9980304655263301, 0.001128647762991897

0.6133, 21, 0.9980304655263301, 0.001128647762991897

0.68, 21, 0.9980304655263301, 0.001128647762991897

0.7467, 21, 0.9980304655263301, 0.001128647762991897

0.8133, 21, 0.9980304655263301, 0.001128647762991897

0.88, 21, 0.9980304655263301, 0.001128647762991897

0.9467, 21, 0.9980304655263301, 0.001128647762991897

0.0133, 31, 1.0, 0.0

0.08, 31, 1.0, 0.0

0.1467, 31, 1.0, 0.0

0.2133, 31, 1.0, 0.0

0.28, 31, 1.0, 0.0

0.3467, 31, 0.9980304655263301, 0.001128647762991897

0.4133, 31, 0.9980304655263301, 0.001128647762991897

0.48, 31, 0.9980304655263301, 0.001128647762991897

0.5467, 31, 0.9980304655263301, 0.001128647762991897

0.6133, 31, 0.9980304655263301, 0.001128647762991897

0.68, 31, 0.9980304655263301, 0.001128647762991897

0.7467, 31, 0.9980304655263301, 0.001128647762991897

0.8133, 31, 0.9980304655263301, 0.001128647762991897

0.88, 31, 0.9980304655263301, 0.001128647762991897

0.9467, 31, 0.9980304655263301, 0.001128647762991897

0.0133, 41, 1.0, 0.0

0.08, 41, 1.0, 0.0

0.1467, 41, 1.0, 0.0

0.2133, 41, 1.0, 0.0

0.28, 41, 1.0, 0.0

0.3467, 41, 0.9980304655263301, 0.001128647762991897

0.4133, 41, 0.9980304655263301, 0.001128647762991897

0.48, 41, 0.9980304655263301, 0.001128647762991897

0.5467, 41, 0.9980304655263301, 0.001128647762991897

0.6133, 41, 0.9980304655263301, 0.001128647762991897

0.68, 41, 0.9980304655263301, 0.001128647762991897

0.7467, 41, 0.9980304655263301, 0.001128647762991897

0.8133, 41, 0.9980304655263301, 0.001128647762991897

0.88, 41, 0.9980304655263301, 0.001128647762991897

0.9467, 41, 0.9980304655263301, 0.001128647762991897

0.0133, 51, 1.0, 0.0

0.08, 51, 1.0, 0.0

0.1467, 51, 1.0, 0.0

0.2133, 51, 1.0, 0.0

0.28, 51, 1.0, 0.0

0.3467, 51, 0.9980304655263301, 0.001128647762991897

0.4133, 51, 0.9980304655263301, 0.001128647762991897

0.48, 51, 0.9980304655263301, 0.001128647762991897

0.5467, 51, 0.9980304655263301, 0.001128647762991897

0.6133, 51, 0.9980304655263301, 0.001128647762991897

0.68, 51, 0.9980304655263301, 0.001128647762991897

0.7467, 51, 0.9980304655263301, 0.001128647762991897

0.8133, 51, 0.9980304655263301, 0.001128647762991897

0.88, 51, 0.9980304655263301, 0.001128647762991897

0.9467, 51, 0.9980304655263301, 0.001128647762991897

0.0133, 61, 1.0, 0.0

0.08, 61, 1.0, 0.0

0.1467, 61, 1.0, 0.0

0.2133, 61, 1.0, 0.0

0.28, 61, 1.0, 0.0

0.3467, 61, 0.9980304655263301, 0.001128647762991897

0.4133, 61, 0.9980304655263301, 0.001128647762991897

0.48, 61, 0.9980304655263301, 0.001128647762991897

0.5467, 61, 0.9980304655263301, 0.001128647762991897

0.6133, 61, 0.9980304655263301, 0.001128647762991897

0.68, 61, 0.9980304655263301, 0.001128647762991897

0.7467, 61, 0.9980304655263301, 0.001128647762991897

0.8133, 61, 0.9980304655263301, 0.001128647762991897

0.88, 61, 0.9980304655263301, 0.001128647762991897

0.9467, 61, 0.9980304655263301, 0.001128647762991897

0.0133, 71, 1.0, 0.0

0.08, 71, 1.0, 0.0

0.1467, 71, 1.0, 0.0

0.2133, 71, 1.0, 0.0

0.28, 71, 1.0, 0.0

0.3467, 71, 0.9980304655263301, 0.001128647762991897

0.4133, 71, 0.9980304655263301, 0.001128647762991897

0.48, 71, 0.9980304655263301, 0.001128647762991897

0.5467, 71, 0.9980304655263301, 0.001128647762991897

0.6133, 71, 0.9980304655263301, 0.001128647762991897

0.68, 71, 0.9980304655263301, 0.001128647762991897

0.7467, 71, 0.9980304655263301, 0.001128647762991897

0.8133, 71, 0.9980304655263301, 0.001128647762991897

0.88, 71, 0.9980304655263301, 0.001128647762991897

0.9467, 71, 0.9980304655263301, 0.001128647762991897

0.0133, 81, 1.0, 0.0

0.08, 81, 1.0, 0.0

0.1467, 81, 1.0, 0.0

0.2133, 81, 1.0, 0.0

0.28, 81, 1.0, 0.0

0.3467, 81, 0.9980304655263301, 0.001128647762991897

0.4133, 81, 0.9980304655263301, 0.001128647762991897

0.48, 81, 0.9980304655263301, 0.001128647762991897

0.5467, 81, 0.9980304655263301, 0.001128647762991897

0.6133, 81, 0.9980304655263301, 0.001128647762991897

0.68, 81, 0.9980304655263301, 0.001128647762991897

0.7467, 81, 0.9980304655263301, 0.001128647762991897

0.8133, 81, 0.9980304655263301, 0.001128647762991897

0.88, 81, 0.9980304655263301, 0.001128647762991897

0.9467, 81, 0.9980304655263301, 0.001128647762991897

0.0133, 91, 1.0, 0.0

0.08, 91, 1.0, 0.0

0.1467, 91, 1.0, 0.0

0.2133, 91, 1.0, 0.0

0.28, 91, 1.0, 0.0

0.3467, 91, 0.9980304655263301, 0.001128647762991897

0.4133, 91, 0.9980304655263301, 0.001128647762991897

0.48, 91, 0.9980304655263301, 0.001128647762991897

0.5467, 91, 0.9980304655263301, 0.001128647762991897

0.6133, 91, 0.9980304655263301, 0.001128647762991897

0.68, 91, 0.9980304655263301, 0.001128647762991897

0.7467, 91, 0.9980304655263301, 0.001128647762991897

0.8133, 91, 0.9980304655263301, 0.001128647762991897

0.88, 91, 0.9980304655263301, 0.001128647762991897

0.9467, 91, 0.9980304655263301, 0.001128647762991897

0.0133, 101, 1.0, 0.0

0.08, 101, 1.0, 0.0

0.1467, 101, 1.0, 0.0

0.2133, 101, 1.0, 0.0

0.28, 101, 1.0, 0.0

0.3467, 101, 0.9980304655263301, 0.001128647762991897

0.4133, 101, 0.9980304655263301, 0.001128647762991897

0.48, 101, 0.9980304655263301, 0.001128647762991897

0.5467, 101, 0.9980304655263301, 0.001128647762991897

0.6133, 101, 0.9980304655263301, 0.001128647762991897

0.68, 101, 0.9980304655263301, 0.001128647762991897

0.7467, 101, 0.9980304655263301, 0.001128647762991897

0.8133, 101, 0.9980304655263301, 0.001128647762991897

0.88, 101, 0.9980304655263301, 0.001128647762991897

0.9467, 101, 0.9980304655263301, 0.001128647762991897

0.0133, 111, 1.0, 0.0

0.08, 111, 1.0, 0.0

0.1467, 111, 1.0, 0.0

0.2133, 111, 1.0, 0.0

0.28, 111, 1.0, 0.0

0.3467, 111, 0.9980304655263301, 0.001128647762991897

0.4133, 111, 0.9980304655263301, 0.001128647762991897

0.48, 111, 0.9980304655263301, 0.001128647762991897

0.5467, 111, 0.9980304655263301, 0.001128647762991897

0.6133, 111, 0.9980304655263301, 0.001128647762991897

0.68, 111, 0.9980304655263301, 0.001128647762991897

0.7467, 111, 0.9980304655263301, 0.001128647762991897

0.8133, 111, 0.9980304655263301, 0.001128647762991897

0.88, 111, 0.9980304655263301, 0.001128647762991897

0.9467, 111, 0.9980304655263301, 0.001128647762991897

0.0133, 121, 1.0, 0.0

0.08, 121, 1.0, 0.0

0.1467, 121, 1.0, 0.0

0.2133, 121, 1.0, 0.0

0.28, 121, 1.0, 0.0

0.3467, 121, 0.9980304655263301, 0.001128647762991897

0.4133, 121, 0.9980304655263301, 0.001128647762991897

0.48, 121, 0.9980304655263301, 0.001128647762991897

0.5467, 121, 0.9980304655263301, 0.001128647762991897

0.6133, 121, 0.9980304655263301, 0.001128647762991897

0.68, 121, 0.9980304655263301, 0.001128647762991897

0.7467, 121, 0.9980304655263301, 0.001128647762991897

0.8133, 121, 0.9980304655263301, 0.001128647762991897

0.88, 121, 0.9980304655263301, 0.001128647762991897

0.9467, 121, 0.9980304655263301, 0.001128647762991897

0.0133, 131, 1.0, 0.0

0.08, 131, 1.0, 0.0

0.1467, 131, 1.0, 0.0

0.2133, 131, 1.0, 0.0

0.28, 131, 1.0, 0.0

0.3467, 131, 0.9980304655263301, 0.001128647762991897

0.4133, 131, 0.9980304655263301, 0.001128647762991897

0.48, 131, 0.9980304655263301, 0.001128647762991897

0.5467, 131, 0.9980304655263301, 0.001128647762991897

0.6133, 131, 0.9980304655263301, 0.001128647762991897

0.68, 131, 0.9980304655263301, 0.001128647762991897

0.7467, 131, 0.9980304655263301, 0.001128647762991897

0.8133, 131, 0.9980304655263301, 0.001128647762991897

0.88, 131, 0.9980304655263301, 0.001128647762991897

0.9467, 131, 0.9980304655263301, 0.001128647762991897

0.0133, 141, 1.0, 0.0

0.08, 141, 1.0, 0.0

0.1467, 141, 1.0, 0.0

0.2133, 141, 1.0, 0.0

0.28, 141, 1.0, 0.0

0.3467, 141, 0.9980304655263301, 0.001128647762991897

0.4133, 141, 0.9980304655263301, 0.001128647762991897

0.48, 141, 0.9980304655263301, 0.001128647762991897

0.5467, 141, 0.9980304655263301, 0.001128647762991897

0.6133, 141, 0.9980304655263301, 0.001128647762991897

0.68, 141, 0.9980304655263301, 0.001128647762991897

0.7467, 141, 0.9980304655263301, 0.001128647762991897

0.8133, 141, 0.9980304655263301, 0.001128647762991897

0.88, 141, 0.9980304655263301, 0.001128647762991897

0.9467, 141, 0.9980304655263301, 0.001128647762991897

0.0133, 151, 1.0, 0.0

0.08, 151, 1.0, 0.0

0.1467, 151, 1.0, 0.0

0.2133, 151, 1.0, 0.0

0.28, 151, 1.0, 0.0

0.3467, 151, 0.9980304655263301, 0.001128647762991897

0.4133, 151, 0.9980304655263301, 0.001128647762991897

0.48, 151, 0.9980304655263301, 0.001128647762991897

0.5467, 151, 0.9980304655263301, 0.001128647762991897

0.6133, 151, 0.9980304655263301, 0.001128647762991897

0.68, 151, 0.9980304655263301, 0.001128647762991897

0.7467, 151, 0.9980304655263301, 0.001128647762991897

0.8133, 151, 0.9980304655263301, 0.001128647762991897

0.88, 151, 0.9980304655263301, 0.001128647762991897

0.9467, 151, 0.9980304655263301, 0.001128647762991897

1.0133, 1, 0.8867584328552646, 0.00779446538052901

1.08, 1, 0.8867584328552646, 0.00779446538052901

1.1467, 1, 0.8867584328552646, 0.00779446538052901

1.2133, 1, 0.8867584328552646, 0.00779446538052901

1.28, 1, 0.8867584328552646, 0.00779446538052901

1.3467, 1, 0.8867584328552646, 0.00779446538052901

1.4133, 1, 0.8867584328552646, 0.00779446538052901

1.48, 1, 0.8867584328552646, 0.00779446538052901

1.5467, 1, 0.8867584328552646, 0.00779446538052901

1.6133, 1, 0.8867584328552646, 0.00779446538052901

1.68, 1, 0.8867584328552646, 0.00779446538052901

1.7467, 1, 0.8867584328552646, 0.00779446538052901

1.8133, 1, 0.8867584328552646, 0.00779446538052901

1.88, 1, 0.8867584328552646, 0.00779446538052901

1.9467, 1, 0.8867584328552646, 0.00779446538052901

1.0133, 11, 0.8867584328552646, 0.00779446538052901

1.08, 11, 0.8867584328552646, 0.00779446538052901

1.1467, 11, 0.8867584328552646, 0.00779446538052901

1.2133, 11, 0.8867584328552646, 0.00779446538052901

1.28, 11, 0.8867584328552646, 0.00779446538052901

1.3467, 11, 0.8867584328552646, 0.00779446538052901

1.4133, 11, 0.8867584328552646, 0.00779446538052901

1.48, 11, 0.8867584328552646, 0.00779446538052901

1.5467, 11, 0.8867584328552646, 0.00779446538052901

1.6133, 11, 0.8867584328552646, 0.00779446538052901

1.68, 11, 0.8867584328552646, 0.00779446538052901

1.7467, 11, 0.8867584328552646, 0.00779446538052901

1.8133, 11, 0.8867584328552646, 0.00779446538052901

1.88, 11, 0.8867584328552646, 0.00779446538052901

1.9467, 11, 0.8867584328552646, 0.00779446538052901

1.0133, 21, 0.8867584328552646, 0.00779446538052901

1.08, 21, 0.8867584328552646, 0.00779446538052901

1.1467, 21, 0.8867584328552646, 0.00779446538052901

1.2133, 21, 0.8867584328552646, 0.00779446538052901

1.28, 21, 0.8867584328552646, 0.00779446538052901

1.3467, 21, 0.8867584328552646, 0.00779446538052901

1.4133, 21, 0.8867584328552646, 0.00779446538052901

1.48, 21, 0.8867584328552646, 0.00779446538052901

1.5467, 21, 0.8867584328552646, 0.00779446538052901

1.6133, 21, 0.8867584328552646, 0.00779446538052901

1.68, 21, 0.8867584328552646, 0.00779446538052901

1.7467, 21, 0.8867584328552646, 0.00779446538052901

1.8133, 21, 0.8867584328552646, 0.00779446538052901

1.88, 21, 0.8867584328552646, 0.00779446538052901

1.9467, 21, 0.8867584328552646, 0.00779446538052901

1.0133, 31, 0.8867584328552646, 0.00779446538052901

1.08, 31, 0.8867584328552646, 0.00779446538052901

1.1467, 31, 0.8867584328552646, 0.00779446538052901

1.2133, 31, 0.8867584328552646, 0.00779446538052901

1.28, 31, 0.8867584328552646, 0.00779446538052901

1.3467, 31, 0.8867584328552646, 0.00779446538052901

1.4133, 31, 0.8867584328552646, 0.00779446538052901

1.48, 31, 0.8867584328552646, 0.00779446538052901

1.5467, 31, 0.8867584328552646, 0.00779446538052901

1.6133, 31, 0.8867584328552646, 0.00779446538052901

1.68, 31, 0.8867584328552646, 0.00779446538052901

1.7467, 31, 0.8867584328552646, 0.00779446538052901

1.8133, 31, 0.8867584328552646, 0.00779446538052901

1.88, 31, 0.8867584328552646, 0.00779446538052901

1.9467, 31, 0.8867584328552646, 0.00779446538052901

1.0133, 41, 0.8867584328552646, 0.00779446538052901

1.08, 41, 0.8867584328552646, 0.00779446538052901

1.1467, 41, 0.8867584328552646, 0.00779446538052901

1.2133, 41, 0.8867584328552646, 0.00779446538052901

1.28, 41, 0.8867584328552646, 0.00779446538052901

1.3467, 41, 0.8867584328552646, 0.00779446538052901

1.4133, 41, 0.8867584328552646, 0.00779446538052901

1.48, 41, 0.8867584328552646, 0.00779446538052901

1.5467, 41, 0.8867584328552646, 0.00779446538052901

1.6133, 41, 0.8867584328552646, 0.00779446538052901

1.68, 41, 0.8867584328552646, 0.00779446538052901

1.7467, 41, 0.8867584328552646, 0.00779446538052901

1.8133, 41, 0.8867584328552646, 0.00779446538052901

1.88, 41, 0.8867584328552646, 0.00779446538052901

1.9467, 41, 0.8867584328552646, 0.00779446538052901

1.0133, 51, 0.8867584328552646, 0.00779446538052901

1.08, 51, 0.8867584328552646, 0.00779446538052901

1.1467, 51, 0.8867584328552646, 0.00779446538052901

1.2133, 51, 0.8867584328552646, 0.00779446538052901

1.28, 51, 0.8867584328552646, 0.00779446538052901

1.3467, 51, 0.8867584328552646, 0.00779446538052901

1.4133, 51, 0.8867584328552646, 0.00779446538052901

1.48, 51, 0.8867584328552646, 0.00779446538052901

1.5467, 51, 0.8867584328552646, 0.00779446538052901

1.6133, 51, 0.8867584328552646, 0.00779446538052901

1.68, 51, 0.8867584328552646, 0.00779446538052901

1.7467, 51, 0.8867584328552646, 0.00779446538052901

1.8133, 51, 0.8867584328552646, 0.00779446538052901

1.88, 51, 0.8867584328552646, 0.00779446538052901

1.9467, 51, 0.8867584328552646, 0.00779446538052901

1.0133, 61, 0.8867584328552646, 0.00779446538052901

1.08, 61, 0.8867584328552646, 0.00779446538052901

1.1467, 61, 0.8867584328552646, 0.00779446538052901

1.2133, 61, 0.8867584328552646, 0.00779446538052901

1.28, 61, 0.8867584328552646, 0.00779446538052901

1.3467, 61, 0.8867584328552646, 0.00779446538052901

1.4133, 61, 0.8867584328552646, 0.00779446538052901

1.48, 61, 0.8867584328552646, 0.00779446538052901

1.5467, 61, 0.8867584328552646, 0.00779446538052901

1.6133, 61, 0.8867584328552646, 0.00779446538052901

1.68, 61, 0.8867584328552646, 0.00779446538052901

1.7467, 61, 0.8867584328552646, 0.00779446538052901

1.8133, 61, 0.8867584328552646, 0.00779446538052901

1.88, 61, 0.8867584328552646, 0.00779446538052901

1.9467, 61, 0.8867584328552646, 0.00779446538052901

1.0133, 71, 0.8867584328552646, 0.00779446538052901

1.08, 71, 0.8867584328552646, 0.00779446538052901

1.1467, 71, 0.8867584328552646, 0.00779446538052901

1.2133, 71, 0.8867584328552646, 0.00779446538052901

1.28, 71, 0.8867584328552646, 0.00779446538052901

1.3467, 71, 0.8867584328552646, 0.00779446538052901

1.4133, 71, 0.8867584328552646, 0.00779446538052901

1.48, 71, 0.8867584328552646, 0.00779446538052901

1.5467, 71, 0.8867584328552646, 0.00779446538052901

1.6133, 71, 0.8867584328552646, 0.00779446538052901

1.68, 71, 0.8867584328552646, 0.00779446538052901

1.7467, 71, 0.8867584328552646, 0.00779446538052901

1.8133, 71, 0.8867584328552646, 0.00779446538052901

1.88, 71, 0.8867584328552646, 0.00779446538052901

1.9467, 71, 0.8867584328552646, 0.00779446538052901

1.0133, 81, 0.8867584328552646, 0.00779446538052901

1.08, 81, 0.8867584328552646, 0.00779446538052901

1.1467, 81, 0.8867584328552646, 0.00779446538052901

1.2133, 81, 0.8867584328552646, 0.00779446538052901

1.28, 81, 0.8867584328552646, 0.00779446538052901

1.3467, 81, 0.8867584328552646, 0.00779446538052901

1.4133, 81, 0.8867584328552646, 0.00779446538052901

1.48, 81, 0.8867584328552646, 0.00779446538052901

1.5467, 81, 0.8867584328552646, 0.00779446538052901

1.6133, 81, 0.8867584328552646, 0.00779446538052901

1.68, 81, 0.8867584328552646, 0.00779446538052901

1.7467, 81, 0.8867584328552646, 0.00779446538052901

1.8133, 81, 0.8867584328552646, 0.00779446538052901

1.88, 81, 0.8867584328552646, 0.00779446538052901

1.9467, 81, 0.8867584328552646, 0.00779446538052901

1.0133, 91, 0.8867584328552646, 0.00779446538052901

1.08, 91, 0.8867584328552646, 0.00779446538052901

1.1467, 91, 0.8867584328552646, 0.00779446538052901

1.2133, 91, 0.8867584328552646, 0.00779446538052901

1.28, 91, 0.8867584328552646, 0.00779446538052901

1.3467, 91, 0.8867584328552646, 0.00779446538052901

1.4133, 91, 0.8867584328552646, 0.00779446538052901

1.48, 91, 0.8867584328552646, 0.00779446538052901

1.5467, 91, 0.8867584328552646, 0.00779446538052901

1.6133, 91, 0.8867584328552646, 0.00779446538052901

1.68, 91, 0.8867584328552646, 0.00779446538052901

1.7467, 91, 0.8867584328552646, 0.00779446538052901

1.8133, 91, 0.8867584328552646, 0.00779446538052901

1.88, 91, 0.8867584328552646, 0.00779446538052901

1.9467, 91, 0.8867584328552646, 0.00779446538052901

1.0133, 101, 0.8867584328552646, 0.00779446538052901

1.08, 101, 0.8867584328552646, 0.00779446538052901

1.1467, 101, 0.8867584328552646, 0.00779446538052901

1.2133, 101, 0.8867584328552646, 0.00779446538052901

1.28, 101, 0.8867584328552646, 0.00779446538052901

1.3467, 101, 0.8867584328552646, 0.00779446538052901

1.4133, 101, 0.8867584328552646, 0.00779446538052901

1.48, 101, 0.8867584328552646, 0.00779446538052901

1.5467, 101, 0.8867584328552646, 0.00779446538052901

1.6133, 101, 0.8867584328552646, 0.00779446538052901

1.68, 101, 0.8867584328552646, 0.00779446538052901

1.7467, 101, 0.8867584328552646, 0.00779446538052901

1.8133, 101, 0.8867584328552646, 0.00779446538052901

1.88, 101, 0.8867584328552646, 0.00779446538052901

1.9467, 101, 0.8867584328552646, 0.00779446538052901

1.0133, 111, 0.8867584328552646, 0.00779446538052901

1.08, 111, 0.8867584328552646, 0.00779446538052901

1.1467, 111, 0.8867584328552646, 0.00779446538052901

1.2133, 111, 0.8867584328552646, 0.00779446538052901

1.28, 111, 0.8867584328552646, 0.00779446538052901

1.3467, 111, 0.8867584328552646, 0.00779446538052901

1.4133, 111, 0.8867584328552646, 0.00779446538052901

1.48, 111, 0.8867584328552646, 0.00779446538052901

1.5467, 111, 0.8867584328552646, 0.00779446538052901

1.6133, 111, 0.8867584328552646, 0.00779446538052901

1.68, 111, 0.8867584328552646, 0.00779446538052901

1.7467, 111, 0.8867584328552646, 0.00779446538052901

1.8133, 111, 0.8867584328552646, 0.00779446538052901

1.88, 111, 0.8867584328552646, 0.00779446538052901

1.9467, 111, 0.8867584328552646, 0.00779446538052901

1.0133, 121, 0.8867584328552646, 0.00779446538052901

1.08, 121, 0.8867584328552646, 0.00779446538052901

1.1467, 121, 0.8867584328552646, 0.00779446538052901

1.2133, 121, 0.8867584328552646, 0.00779446538052901

1.28, 121, 0.8867584328552646, 0.00779446538052901

1.3467, 121, 0.8867584328552646, 0.00779446538052901

1.4133, 121, 0.8867584328552646, 0.00779446538052901

1.48, 121, 0.8867584328552646, 0.00779446538052901

1.5467, 121, 0.8867584328552646, 0.00779446538052901

1.6133, 121, 0.8867584328552646, 0.00779446538052901

1.68, 121, 0.8867584328552646, 0.00779446538052901

1.7467, 121, 0.8867584328552646, 0.00779446538052901

1.8133, 121, 0.8867584328552646, 0.00779446538052901

1.88, 121, 0.8867584328552646, 0.00779446538052901

1.9467, 121, 0.8867584328552646, 0.00779446538052901

1.0133, 131, 0.8867584328552646, 0.00779446538052901

1.08, 131, 0.8867584328552646, 0.00779446538052901

1.1467, 131, 0.8867584328552646, 0.00779446538052901

1.2133, 131, 0.8867584328552646, 0.00779446538052901

1.28, 131, 0.8867584328552646, 0.00779446538052901

1.3467, 131, 0.8867584328552646, 0.00779446538052901

1.4133, 131, 0.8867584328552646, 0.00779446538052901

1.48, 131, 0.8867584328552646, 0.00779446538052901

1.5467, 131, 0.8867584328552646, 0.00779446538052901

1.6133, 131, 0.8867584328552646, 0.00779446538052901

1.68, 131, 0.8867584328552646, 0.00779446538052901

1.7467, 131, 0.8867584328552646, 0.00779446538052901

1.8133, 131, 0.8867584328552646, 0.00779446538052901

1.88, 131, 0.8867584328552646, 0.00779446538052901

1.9467, 131, 0.8867584328552646, 0.00779446538052901

1.0133, 141, 0.8867584328552646, 0.00779446538052901

1.08, 141, 0.8867584328552646, 0.00779446538052901

1.1467, 141, 0.8867584328552646, 0.00779446538052901

1.2133, 141, 0.8867584328552646, 0.00779446538052901

1.28, 141, 0.8867584328552646, 0.00779446538052901

1.3467, 141, 0.8867584328552646, 0.00779446538052901

1.4133, 141, 0.8867584328552646, 0.00779446538052901

1.48, 141, 0.8867584328552646, 0.00779446538052901

1.5467, 141, 0.8867584328552646, 0.00779446538052901

1.6133, 141, 0.8867584328552646, 0.00779446538052901

1.68, 141, 0.8867584328552646, 0.00779446538052901

1.7467, 141, 0.8867584328552646, 0.00779446538052901

1.8133, 141, 0.8867584328552646, 0.00779446538052901

1.88, 141, 0.8867584328552646, 0.00779446538052901

1.9467, 141, 0.8867584328552646, 0.00779446538052901

1.0133, 151, 0.8867584328552646, 0.00779446538052901

1.08, 151, 0.8867584328552646, 0.00779446538052901

1.1467, 151, 0.8867584328552646, 0.00779446538052901

1.2133, 151, 0.8867584328552646, 0.00779446538052901

1.28, 151, 0.8867584328552646, 0.00779446538052901

1.3467, 151, 0.8867584328552646, 0.00779446538052901

1.4133, 151, 0.8867584328552646, 0.00779446538052901

1.48, 151, 0.8867584328552646, 0.00779446538052901

1.5467, 151, 0.8867584328552646, 0.00779446538052901

1.6133, 151, 0.8867584328552646, 0.00779446538052901

1.68, 151, 0.8867584328552646, 0.00779446538052901

1.7467, 151, 0.8867584328552646, 0.00779446538052901

1.8133, 151, 0.8867584328552646, 0.00779446538052901

1.88, 151, 0.8867584328552646, 0.00779446538052901

1.9467, 151, 0.8867584328552646, 0.00779446538052901

2.0133, 1, 0.8867584328552646, 0.00779446538052901

2.08, 1, 0.8867584328552646, 0.00779446538052901

2.1467, 1, 0.8867584328552646, 0.00779446538052901

2.2133, 1, 0.8867584328552646, 0.00779446538052901

2.28, 1, 0.8867584328552646, 0.00779446538052901

2.3467, 1, 0.8867584328552646, 0.00779446538052901

2.4133, 1, 0.8867584328552646, 0.00779446538052901

2.48, 1, 0.8867584328552646, 0.00779446538052901

2.5467, 1, 0.8867584328552646, 0.00779446538052901

2.6133, 1, 0.8867584328552646, 0.00779446538052901

2.68, 1, 0.8867584328552646, 0.00779446538052901

2.7467, 1, 0.8867584328552646, 0.00779446538052901

2.8133, 1, 0.8867584328552646, 0.00779446538052901

2.88, 1, 0.8867584328552646, 0.00779446538052901

2.9467, 1, 0.8867584328552646, 0.00779446538052901

2.0133, 11, 0.8867584328552646, 0.00779446538052901

2.08, 11, 0.8867584328552646, 0.00779446538052901

2.1467, 11, 0.8867584328552646, 0.00779446538052901

2.2133, 11, 0.8867584328552646, 0.00779446538052901

2.28, 11, 0.8867584328552646, 0.00779446538052901

2.3467, 11, 0.8867584328552646, 0.00779446538052901

2.4133, 11, 0.8867584328552646, 0.00779446538052901

2.48, 11, 0.8867584328552646, 0.00779446538052901

2.5467, 11, 0.8867584328552646, 0.00779446538052901

2.6133, 11, 0.8867584328552646, 0.00779446538052901

2.68, 11, 0.8867584328552646, 0.00779446538052901

2.7467, 11, 0.8867584328552646, 0.00779446538052901

2.8133, 11, 0.8867584328552646, 0.00779446538052901

2.88, 11, 0.8867584328552646, 0.00779446538052901

2.9467, 11, 0.8867584328552646, 0.00779446538052901

2.0133, 21, 0.8867584328552646, 0.00779446538052901

2.08, 21, 0.8867584328552646, 0.00779446538052901

2.1467, 21, 0.8867584328552646, 0.00779446538052901

2.2133, 21, 0.8867584328552646, 0.00779446538052901

2.28, 21, 0.8867584328552646, 0.00779446538052901

2.3467, 21, 0.8867584328552646, 0.00779446538052901

2.4133, 21, 0.8867584328552646, 0.00779446538052901

2.48, 21, 0.8867584328552646, 0.00779446538052901

2.5467, 21, 0.8867584328552646, 0.00779446538052901

2.6133, 21, 0.8867584328552646, 0.00779446538052901

2.68, 21, 0.8867584328552646, 0.00779446538052901

2.7467, 21, 0.8867584328552646, 0.00779446538052901

2.8133, 21, 0.8867584328552646, 0.00779446538052901

2.88, 21, 0.8867584328552646, 0.00779446538052901

2.9467, 21, 0.8867584328552646, 0.00779446538052901

2.0133, 31, 0.8867584328552646, 0.00779446538052901

2.08, 31, 0.8867584328552646, 0.00779446538052901

2.1467, 31, 0.8867584328552646, 0.00779446538052901

2.2133, 31, 0.8867584328552646, 0.00779446538052901

2.28, 31, 0.8867584328552646, 0.00779446538052901

2.3467, 31, 0.8867584328552646, 0.00779446538052901

2.4133, 31, 0.8867584328552646, 0.00779446538052901

2.48, 31, 0.8867584328552646, 0.00779446538052901

2.5467, 31, 0.8867584328552646, 0.00779446538052901

2.6133, 31, 0.8867584328552646, 0.00779446538052901

2.68, 31, 0.8867584328552646, 0.00779446538052901

2.7467, 31, 0.8867584328552646, 0.00779446538052901

2.8133, 31, 0.8867584328552646, 0.00779446538052901

2.88, 31, 0.8867584328552646, 0.00779446538052901

2.9467, 31, 0.8867584328552646, 0.00779446538052901

2.0133, 41, 0.8867584328552646, 0.00779446538052901

2.08, 41, 0.8867584328552646, 0.00779446538052901

2.1467, 41, 0.8867584328552646, 0.00779446538052901

2.2133, 41, 0.8867584328552646, 0.00779446538052901

2.28, 41, 0.8867584328552646, 0.00779446538052901

2.3467, 41, 0.8867584328552646, 0.00779446538052901

2.4133, 41, 0.8867584328552646, 0.00779446538052901

2.48, 41, 0.8867584328552646, 0.00779446538052901

2.5467, 41, 0.8867584328552646, 0.00779446538052901

2.6133, 41, 0.8867584328552646, 0.00779446538052901

2.68, 41, 0.8867584328552646, 0.00779446538052901

2.7467, 41, 0.8867584328552646, 0.00779446538052901

2.8133, 41, 0.8867584328552646, 0.00779446538052901

2.88, 41, 0.8867584328552646, 0.00779446538052901

2.9467, 41, 0.8867584328552646, 0.00779446538052901

2.0133, 51, 0.8867584328552646, 0.00779446538052901

2.08, 51, 0.8867584328552646, 0.00779446538052901

2.1467, 51, 0.8867584328552646, 0.00779446538052901

2.2133, 51, 0.8867584328552646, 0.00779446538052901

2.28, 51, 0.8867584328552646, 0.00779446538052901

2.3467, 51, 0.8867584328552646, 0.00779446538052901

2.4133, 51, 0.8867584328552646, 0.00779446538052901

2.48, 51, 0.8867584328552646, 0.00779446538052901

2.5467, 51, 0.8867584328552646, 0.00779446538052901

2.6133, 51, 0.8867584328552646, 0.00779446538052901

2.68, 51, 0.8867584328552646, 0.00779446538052901

2.7467, 51, 0.8867584328552646, 0.00779446538052901

2.8133, 51, 0.8867584328552646, 0.00779446538052901

2.88, 51, 0.8867584328552646, 0.00779446538052901

2.9467, 51, 0.8867584328552646, 0.00779446538052901

2.0133, 61, 0.8867584328552646, 0.00779446538052901

2.08, 61, 0.8867584328552646, 0.00779446538052901

2.1467, 61, 0.8867584328552646, 0.00779446538052901

2.2133, 61, 0.8867584328552646, 0.00779446538052901

2.28, 61, 0.8867584328552646, 0.00779446538052901

2.3467, 61, 0.8867584328552646, 0.00779446538052901

2.4133, 61, 0.8867584328552646, 0.00779446538052901

2.48, 61, 0.8867584328552646, 0.00779446538052901

2.5467, 61, 0.8867584328552646, 0.00779446538052901

2.6133, 61, 0.8867584328552646, 0.00779446538052901

2.68, 61, 0.8867584328552646, 0.00779446538052901

2.7467, 61, 0.8867584328552646, 0.00779446538052901

2.8133, 61, 0.8867584328552646, 0.00779446538052901

2.88, 61, 0.8867584328552646, 0.00779446538052901

2.9467, 61, 0.8867584328552646, 0.00779446538052901

2.0133, 71, 0.8867584328552646, 0.00779446538052901

2.08, 71, 0.8867584328552646, 0.00779446538052901

2.1467, 71, 0.8867584328552646, 0.00779446538052901

2.2133, 71, 0.8867584328552646, 0.00779446538052901

2.28, 71, 0.8867584328552646, 0.00779446538052901

2.3467, 71, 0.8867584328552646, 0.00779446538052901

2.4133, 71, 0.8867584328552646, 0.00779446538052901

2.48, 71, 0.8867584328552646, 0.00779446538052901

2.5467, 71, 0.8867584328552646, 0.00779446538052901

2.6133, 71, 0.8867584328552646, 0.00779446538052901

2.68, 71, 0.8867584328552646, 0.00779446538052901

2.7467, 71, 0.8867584328552646, 0.00779446538052901

2.8133, 71, 0.8867584328552646, 0.00779446538052901

2.88, 71, 0.8867584328552646, 0.00779446538052901

2.9467, 71, 0.8867584328552646, 0.00779446538052901

2.0133, 81, 0.8867584328552646, 0.00779446538052901

2.08, 81, 0.8867584328552646, 0.00779446538052901

2.1467, 81, 0.8867584328552646, 0.00779446538052901

2.2133, 81, 0.8867584328552646, 0.00779446538052901

2.28, 81, 0.8867584328552646, 0.00779446538052901

2.3467, 81, 0.8867584328552646, 0.00779446538052901

2.4133, 81, 0.8867584328552646, 0.00779446538052901

2.48, 81, 0.8867584328552646, 0.00779446538052901

2.5467, 81, 0.8867584328552646, 0.00779446538052901

2.6133, 81, 0.8867584328552646, 0.00779446538052901

2.68, 81, 0.8867584328552646, 0.00779446538052901

2.7467, 81, 0.8867584328552646, 0.00779446538052901

2.8133, 81, 0.8867584328552646, 0.00779446538052901

2.88, 81, 0.8867584328552646, 0.00779446538052901

2.9467, 81, 0.8867584328552646, 0.00779446538052901

2.0133, 91, 0.8867584328552646, 0.00779446538052901

2.08, 91, 0.8867584328552646, 0.00779446538052901

2.1467, 91, 0.8867584328552646, 0.00779446538052901

2.2133, 91, 0.8867584328552646, 0.00779446538052901

2.28, 91, 0.8867584328552646, 0.00779446538052901

2.3467, 91, 0.8867584328552646, 0.00779446538052901

2.4133, 91, 0.8867584328552646, 0.00779446538052901

2.48, 91, 0.8867584328552646, 0.00779446538052901

2.5467, 91, 0.8867584328552646, 0.00779446538052901

2.6133, 91, 0.8867584328552646, 0.00779446538052901

2.68, 91, 0.8867584328552646, 0.00779446538052901

2.7467, 91, 0.8867584328552646, 0.00779446538052901

2.8133, 91, 0.8867584328552646, 0.00779446538052901

2.88, 91, 0.8867584328552646, 0.00779446538052901

2.9467, 91, 0.8867584328552646, 0.00779446538052901

2.0133, 101, 0.8867584328552646, 0.00779446538052901

2.08, 101, 0.8867584328552646, 0.00779446538052901

2.1467, 101, 0.8867584328552646, 0.00779446538052901

2.2133, 101, 0.8867584328552646, 0.00779446538052901

2.28, 101, 0.8867584328552646, 0.00779446538052901

2.3467, 101, 0.8867584328552646, 0.00779446538052901

2.4133, 101, 0.8867584328552646, 0.00779446538052901

2.48, 101, 0.8867584328552646, 0.00779446538052901

2.5467, 101, 0.8867584328552646, 0.00779446538052901

2.6133, 101, 0.8867584328552646, 0.00779446538052901

2.68, 101, 0.8867584328552646, 0.00779446538052901

2.7467, 101, 0.8867584328552646, 0.00779446538052901

2.8133, 101, 0.8867584328552646, 0.00779446538052901

2.88, 101, 0.8867584328552646, 0.00779446538052901

2.9467, 101, 0.8867584328552646, 0.00779446538052901

2.0133, 111, 0.8867584328552646, 0.00779446538052901

2.08, 111, 0.8867584328552646, 0.00779446538052901

2.1467, 111, 0.8867584328552646, 0.00779446538052901

2.2133, 111, 0.8867584328552646, 0.00779446538052901

2.28, 111, 0.8867584328552646, 0.00779446538052901

2.3467, 111, 0.8867584328552646, 0.00779446538052901

2.4133, 111, 0.8867584328552646, 0.00779446538052901

2.48, 111, 0.8867584328552646, 0.00779446538052901

2.5467, 111, 0.8867584328552646, 0.00779446538052901

2.6133, 111, 0.8867584328552646, 0.00779446538052901

2.68, 111, 0.8867584328552646, 0.00779446538052901

2.7467, 111, 0.8867584328552646, 0.00779446538052901

2.8133, 111, 0.8867584328552646, 0.00779446538052901

2.88, 111, 0.8867584328552646, 0.00779446538052901

2.9467, 111, 0.8867584328552646, 0.00779446538052901

2.0133, 121, 0.8867584328552646, 0.00779446538052901

2.08, 121, 0.8867584328552646, 0.00779446538052901

2.1467, 121, 0.8867584328552646, 0.00779446538052901

2.2133, 121, 0.8867584328552646, 0.00779446538052901

2.28, 121, 0.8867584328552646, 0.00779446538052901

2.3467, 121, 0.8867584328552646, 0.00779446538052901

2.4133, 121, 0.8867584328552646, 0.00779446538052901

2.48, 121, 0.8867584328552646, 0.00779446538052901

2.5467, 121, 0.8867584328552646, 0.00779446538052901

2.6133, 121, 0.8867584328552646, 0.00779446538052901

2.68, 121, 0.8867584328552646, 0.00779446538052901

2.7467, 121, 0.8867584328552646, 0.00779446538052901

2.8133, 121, 0.8867584328552646, 0.00779446538052901

2.88, 121, 0.8867584328552646, 0.00779446538052901

2.9467, 121, 0.8867584328552646, 0.00779446538052901

2.0133, 131, 0.8867584328552646, 0.00779446538052901

2.08, 131, 0.8867584328552646, 0.00779446538052901

2.1467, 131, 0.8867584328552646, 0.00779446538052901

2.2133, 131, 0.8867584328552646, 0.00779446538052901

2.28, 131, 0.8867584328552646, 0.00779446538052901

2.3467, 131, 0.8867584328552646, 0.00779446538052901

2.4133, 131, 0.8867584328552646, 0.00779446538052901

2.48, 131, 0.8867584328552646, 0.00779446538052901

2.5467, 131, 0.8867584328552646, 0.00779446538052901

2.6133, 131, 0.8867584328552646, 0.00779446538052901

2.68, 131, 0.8867584328552646, 0.00779446538052901

2.7467, 131, 0.8867584328552646, 0.00779446538052901

2.8133, 131, 0.8867584328552646, 0.00779446538052901

2.88, 131, 0.8867584328552646, 0.00779446538052901

2.9467, 131, 0.8867584328552646, 0.00779446538052901

2.0133, 141, 0.8867584328552646, 0.00779446538052901

2.08, 141, 0.8867584328552646, 0.00779446538052901

2.1467, 141, 0.8867584328552646, 0.00779446538052901

2.2133, 141, 0.8867584328552646, 0.00779446538052901

2.28, 141, 0.8867584328552646, 0.00779446538052901

2.3467, 141, 0.8867584328552646, 0.00779446538052901

2.4133, 141, 0.8867584328552646, 0.00779446538052901

2.48, 141, 0.8867584328552646, 0.00779446538052901

2.5467, 141, 0.8867584328552646, 0.00779446538052901

2.6133, 141, 0.8867584328552646, 0.00779446538052901

2.68, 141, 0.8867584328552646, 0.00779446538052901

2.7467, 141, 0.8867584328552646, 0.00779446538052901

2.8133, 141, 0.8867584328552646, 0.00779446538052901

2.88, 141, 0.8867584328552646, 0.00779446538052901

2.9467, 141, 0.8867584328552646, 0.00779446538052901

2.0133, 151, 0.8867584328552646, 0.00779446538052901

2.08, 151, 0.8867584328552646, 0.00779446538052901

2.1467, 151, 0.8867584328552646, 0.00779446538052901

2.2133, 151, 0.8867584328552646, 0.00779446538052901

2.28, 151, 0.8867584328552646, 0.00779446538052901

2.3467, 151, 0.8867584328552646, 0.00779446538052901

2.4133, 151, 0.8867584328552646, 0.00779446538052901

2.48, 151, 0.8867584328552646, 0.00779446538052901

2.5467, 151, 0.8867584328552646, 0.00779446538052901

2.6133, 151, 0.8867584328552646, 0.00779446538052901

2.68, 151, 0.8867584328552646, 0.00779446538052901

2.7467, 151, 0.8867584328552646, 0.00779446538052901

2.8133, 151, 0.8867584328552646, 0.00779446538052901

2.88, 151, 0.8867584328552646, 0.00779446538052901

2.9467, 151, 0.8867584328552646, 0.00779446538052901

3.0133, 1, 0.8867584328552646, 0.00779446538052901

3.08, 1, 0.8867584328552646, 0.00779446538052901

3.1467, 1, 0.8867584328552646, 0.00779446538052901

3.2133, 1, 0.8867584328552646, 0.00779446538052901

3.28, 1, 0.8867584328552646, 0.00779446538052901

3.3467, 1, 0.8867584328552646, 0.00779446538052901

3.4133, 1, 0.8867584328552646, 0.00779446538052901

3.48, 1, 0.8867584328552646, 0.00779446538052901

3.5467, 1, 0.8867584328552646, 0.00779446538052901

3.6133, 1, 0.8867584328552646, 0.00779446538052901

3.68, 1, 0.8867584328552646, 0.00779446538052901

3.7467, 1, 0.8867584328552646, 0.00779446538052901

3.8133, 1, 0.8867584328552646, 0.00779446538052901

3.88, 1, 0.8867584328552646, 0.00779446538052901

3.9467, 1, 0.8867584328552646, 0.00779446538052901

3.0133, 11, 0.8867584328552646, 0.00779446538052901

3.08, 11, 0.8867584328552646, 0.00779446538052901

3.1467, 11, 0.8867584328552646, 0.00779446538052901

3.2133, 11, 0.8867584328552646, 0.00779446538052901

3.28, 11, 0.8867584328552646, 0.00779446538052901

3.3467, 11, 0.8867584328552646, 0.00779446538052901

3.4133, 11, 0.8867584328552646, 0.00779446538052901

3.48, 11, 0.8867584328552646, 0.00779446538052901

3.5467, 11, 0.8867584328552646, 0.00779446538052901

3.6133, 11, 0.8867584328552646, 0.00779446538052901

3.68, 11, 0.8867584328552646, 0.00779446538052901

3.7467, 11, 0.8867584328552646, 0.00779446538052901

3.8133, 11, 0.8867584328552646, 0.00779446538052901

3.88, 11, 0.8867584328552646, 0.00779446538052901

3.9467, 11, 0.8867584328552646, 0.00779446538052901

3.0133, 21, 0.8867584328552646, 0.00779446538052901

3.08, 21, 0.8867584328552646, 0.00779446538052901

3.1467, 21, 0.8867584328552646, 0.00779446538052901

3.2133, 21, 0.8867584328552646, 0.00779446538052901

3.28, 21, 0.8867584328552646, 0.00779446538052901

3.3467, 21, 0.8867584328552646, 0.00779446538052901

3.4133, 21, 0.8867584328552646, 0.00779446538052901

3.48, 21, 0.8867584328552646, 0.00779446538052901

3.5467, 21, 0.8867584328552646, 0.00779446538052901

3.6133, 21, 0.8867584328552646, 0.00779446538052901

3.68, 21, 0.8867584328552646, 0.00779446538052901

3.7467, 21, 0.8867584328552646, 0.00779446538052901

3.8133, 21, 0.8867584328552646, 0.00779446538052901

3.88, 21, 0.8867584328552646, 0.00779446538052901

3.9467, 21, 0.8867584328552646, 0.00779446538052901

3.0133, 31, 0.8867584328552646, 0.00779446538052901

3.08, 31, 0.8867584328552646, 0.00779446538052901

3.1467, 31, 0.8867584328552646, 0.00779446538052901

3.2133, 31, 0.8867584328552646, 0.00779446538052901

3.28, 31, 0.8867584328552646, 0.00779446538052901

3.3467, 31, 0.8867584328552646, 0.00779446538052901

3.4133, 31, 0.8867584328552646, 0.00779446538052901

3.48, 31, 0.8867584328552646, 0.00779446538052901

3.5467, 31, 0.8867584328552646, 0.00779446538052901

3.6133, 31, 0.8867584328552646, 0.00779446538052901

3.68, 31, 0.8867584328552646, 0.00779446538052901

3.7467, 31, 0.8867584328552646, 0.00779446538052901

3.8133, 31, 0.8867584328552646, 0.00779446538052901

3.88, 31, 0.8867584328552646, 0.00779446538052901

3.9467, 31, 0.8867584328552646, 0.00779446538052901

3.0133, 41, 0.8867584328552646, 0.00779446538052901

3.08, 41, 0.8867584328552646, 0.00779446538052901

3.1467, 41, 0.8867584328552646, 0.00779446538052901

3.2133, 41, 0.8867584328552646, 0.00779446538052901

3.28, 41, 0.8867584328552646, 0.00779446538052901

3.3467, 41, 0.8867584328552646, 0.00779446538052901

3.4133, 41, 0.8867584328552646, 0.00779446538052901

3.48, 41, 0.8867584328552646, 0.00779446538052901

3.5467, 41, 0.8867584328552646, 0.00779446538052901

3.6133, 41, 0.8867584328552646, 0.00779446538052901

3.68, 41, 0.8867584328552646, 0.00779446538052901

3.7467, 41, 0.8867584328552646, 0.00779446538052901

3.8133, 41, 0.8867584328552646, 0.00779446538052901

3.88, 41, 0.8867584328552646, 0.00779446538052901

3.9467, 41, 0.8867584328552646, 0.00779446538052901

3.0133, 51, 0.8867584328552646, 0.00779446538052901

3.08, 51, 0.8867584328552646, 0.00779446538052901

3.1467, 51, 0.8867584328552646, 0.00779446538052901

3.2133, 51, 0.8867584328552646, 0.00779446538052901

3.28, 51, 0.8867584328552646, 0.00779446538052901

3.3467, 51, 0.8867584328552646, 0.00779446538052901

3.4133, 51, 0.8867584328552646, 0.00779446538052901

3.48, 51, 0.8867584328552646, 0.00779446538052901

3.5467, 51, 0.8867584328552646, 0.00779446538052901

3.6133, 51, 0.8867584328552646, 0.00779446538052901

3.68, 51, 0.8867584328552646, 0.00779446538052901

3.7467, 51, 0.8867584328552646, 0.00779446538052901

3.8133, 51, 0.8867584328552646, 0.00779446538052901

3.88, 51, 0.8867584328552646, 0.00779446538052901

3.9467, 51, 0.8867584328552646, 0.00779446538052901

3.0133, 61, 0.8867584328552646, 0.00779446538052901

3.08, 61, 0.8867584328552646, 0.00779446538052901

3.1467, 61, 0.8867584328552646, 0.00779446538052901

3.2133, 61, 0.8867584328552646, 0.00779446538052901

3.28, 61, 0.8867584328552646, 0.00779446538052901

3.3467, 61, 0.8867584328552646, 0.00779446538052901

3.4133, 61, 0.8867584328552646, 0.00779446538052901

3.48, 61, 0.8867584328552646, 0.00779446538052901

3.5467, 61, 0.8867584328552646, 0.00779446538052901

3.6133, 61, 0.8867584328552646, 0.00779446538052901

3.68, 61, 0.8867584328552646, 0.00779446538052901

3.7467, 61, 0.8867584328552646, 0.00779446538052901

3.8133, 61, 0.8867584328552646, 0.00779446538052901

3.88, 61, 0.8867584328552646, 0.00779446538052901

3.9467, 61, 0.8867584328552646, 0.00779446538052901

3.0133, 71, 0.8867584328552646, 0.00779446538052901

3.08, 71, 0.8867584328552646, 0.00779446538052901

3.1467, 71, 0.8867584328552646, 0.00779446538052901

3.2133, 71, 0.8867584328552646, 0.00779446538052901

3.28, 71, 0.8867584328552646, 0.00779446538052901

3.3467, 71, 0.8867584328552646, 0.00779446538052901

3.4133, 71, 0.8867584328552646, 0.00779446538052901

3.48, 71, 0.8867584328552646, 0.00779446538052901

3.5467, 71, 0.8867584328552646, 0.00779446538052901

3.6133, 71, 0.8867584328552646, 0.00779446538052901

3.68, 71, 0.8867584328552646, 0.00779446538052901

3.7467, 71, 0.8867584328552646, 0.00779446538052901

3.8133, 71, 0.8867584328552646, 0.00779446538052901

3.88, 71, 0.8867584328552646, 0.00779446538052901

3.9467, 71, 0.8867584328552646, 0.00779446538052901

3.0133, 81, 0.8867584328552646, 0.00779446538052901

3.08, 81, 0.8867584328552646, 0.00779446538052901

3.1467, 81, 0.8867584328552646, 0.00779446538052901

3.2133, 81, 0.8867584328552646, 0.00779446538052901

3.28, 81, 0.8867584328552646, 0.00779446538052901

3.3467, 81, 0.8867584328552646, 0.00779446538052901

3.4133, 81, 0.8867584328552646, 0.00779446538052901

3.48, 81, 0.8867584328552646, 0.00779446538052901

3.5467, 81, 0.8867584328552646, 0.00779446538052901

3.6133, 81, 0.8867584328552646, 0.00779446538052901

3.68, 81, 0.8867584328552646, 0.00779446538052901

3.7467, 81, 0.8867584328552646, 0.00779446538052901

3.8133, 81, 0.8867584328552646, 0.00779446538052901

3.88, 81, 0.8867584328552646, 0.00779446538052901

3.9467, 81, 0.8867584328552646, 0.00779446538052901

3.0133, 91, 0.8867584328552646, 0.00779446538052901

3.08, 91, 0.8867584328552646, 0.00779446538052901

3.1467, 91, 0.8867584328552646, 0.00779446538052901

3.2133, 91, 0.8867584328552646, 0.00779446538052901

3.28, 91, 0.8867584328552646, 0.00779446538052901

3.3467, 91, 0.8867584328552646, 0.00779446538052901

3.4133, 91, 0.8867584328552646, 0.00779446538052901

3.48, 91, 0.8867584328552646, 0.00779446538052901

3.5467, 91, 0.8867584328552646, 0.00779446538052901

3.6133, 91, 0.8867584328552646, 0.00779446538052901

3.68, 91, 0.8867584328552646, 0.00779446538052901

3.7467, 91, 0.8867584328552646, 0.00779446538052901

3.8133, 91, 0.8867584328552646, 0.00779446538052901

3.88, 91, 0.8867584328552646, 0.00779446538052901

3.9467, 91, 0.8867584328552646, 0.00779446538052901

3.0133, 101, 0.8867584328552646, 0.00779446538052901

3.08, 101, 0.8867584328552646, 0.00779446538052901

3.1467, 101, 0.8867584328552646, 0.00779446538052901

3.2133, 101, 0.8867584328552646, 0.00779446538052901

3.28, 101, 0.8867584328552646, 0.00779446538052901

3.3467, 101, 0.8867584328552646, 0.00779446538052901

3.4133, 101, 0.8867584328552646, 0.00779446538052901

3.48, 101, 0.8867584328552646, 0.00779446538052901

3.5467, 101, 0.8867584328552646, 0.00779446538052901

3.6133, 101, 0.8867584328552646, 0.00779446538052901

3.68, 101, 0.8867584328552646, 0.00779446538052901

3.7467, 101, 0.8867584328552646, 0.00779446538052901

3.8133, 101, 0.8867584328552646, 0.00779446538052901

3.88, 101, 0.8867584328552646, 0.00779446538052901

3.9467, 101, 0.8867584328552646, 0.00779446538052901

3.0133, 111, 0.8867584328552646, 0.00779446538052901

3.08, 111, 0.8867584328552646, 0.00779446538052901

3.1467, 111, 0.8867584328552646, 0.00779446538052901

3.2133, 111, 0.8867584328552646, 0.00779446538052901

3.28, 111, 0.8867584328552646, 0.00779446538052901

3.3467, 111, 0.8867584328552646, 0.00779446538052901

3.4133, 111, 0.8867584328552646, 0.00779446538052901

3.48, 111, 0.8867584328552646, 0.00779446538052901

3.5467, 111, 0.8867584328552646, 0.00779446538052901

3.6133, 111, 0.8867584328552646, 0.00779446538052901

3.68, 111, 0.8867584328552646, 0.00779446538052901

3.7467, 111, 0.8867584328552646, 0.00779446538052901

3.8133, 111, 0.8867584328552646, 0.00779446538052901

3.88, 111, 0.8867584328552646, 0.00779446538052901

3.9467, 111, 0.8867584328552646, 0.00779446538052901

3.0133, 121, 0.8867584328552646, 0.00779446538052901

3.08, 121, 0.8867584328552646, 0.00779446538052901

3.1467, 121, 0.8867584328552646, 0.00779446538052901

3.2133, 121, 0.8867584328552646, 0.00779446538052901

3.28, 121, 0.8867584328552646, 0.00779446538052901

3.3467, 121, 0.8867584328552646, 0.00779446538052901

3.4133, 121, 0.8867584328552646, 0.00779446538052901

3.48, 121, 0.8867584328552646, 0.00779446538052901

3.5467, 121, 0.8867584328552646, 0.00779446538052901

3.6133, 121, 0.8867584328552646, 0.00779446538052901

3.68, 121, 0.8867584328552646, 0.00779446538052901

3.7467, 121, 0.8867584328552646, 0.00779446538052901

3.8133, 121, 0.8867584328552646, 0.00779446538052901

3.88, 121, 0.8867584328552646, 0.00779446538052901

3.9467, 121, 0.8867584328552646, 0.00779446538052901

3.0133, 131, 0.8867584328552646, 0.00779446538052901

3.08, 131, 0.8867584328552646, 0.00779446538052901

3.1467, 131, 0.8867584328552646, 0.00779446538052901

3.2133, 131, 0.8867584328552646, 0.00779446538052901

3.28, 131, 0.8867584328552646, 0.00779446538052901

3.3467, 131, 0.8867584328552646, 0.00779446538052901

3.4133, 131, 0.8867584328552646, 0.00779446538052901

3.48, 131, 0.8867584328552646, 0.00779446538052901

3.5467, 131, 0.8867584328552646, 0.00779446538052901

3.6133, 131, 0.8867584328552646, 0.00779446538052901

3.68, 131, 0.8867584328552646, 0.00779446538052901

3.7467, 131, 0.8867584328552646, 0.00779446538052901

3.8133, 131, 0.8867584328552646, 0.00779446538052901

3.88, 131, 0.8867584328552646, 0.00779446538052901

3.9467, 131, 0.8867584328552646, 0.00779446538052901

3.0133, 141, 0.8867584328552646, 0.00779446538052901

3.08, 141, 0.8867584328552646, 0.00779446538052901

3.1467, 141, 0.8867584328552646, 0.00779446538052901

3.2133, 141, 0.8867584328552646, 0.00779446538052901

3.28, 141, 0.8867584328552646, 0.00779446538052901

3.3467, 141, 0.8867584328552646, 0.00779446538052901

3.4133, 141, 0.8867584328552646, 0.00779446538052901

3.48, 141, 0.8867584328552646, 0.00779446538052901

3.5467, 141, 0.8867584328552646, 0.00779446538052901

3.6133, 141, 0.8867584328552646, 0.00779446538052901

3.68, 141, 0.8867584328552646, 0.00779446538052901

3.7467, 141, 0.8867584328552646, 0.00779446538052901

3.8133, 141, 0.8867584328552646, 0.00779446538052901

3.88, 141, 0.8867584328552646, 0.00779446538052901

3.9467, 141, 0.8867584328552646, 0.00779446538052901

3.0133, 151, 0.8867584328552646, 0.00779446538052901

3.08, 151, 0.8867584328552646, 0.00779446538052901

3.1467, 151, 0.8867584328552646, 0.00779446538052901

3.2133, 151, 0.8867584328552646, 0.00779446538052901

3.28, 151, 0.8867584328552646, 0.00779446538052901

3.3467, 151, 0.8867584328552646, 0.00779446538052901

3.4133, 151, 0.8867584328552646, 0.00779446538052901

3.48, 151, 0.8867584328552646, 0.00779446538052901

3.5467, 151, 0.8867584328552646, 0.00779446538052901

3.6133, 151, 0.8867584328552646, 0.00779446538052901

3.68, 151, 0.8867584328552646, 0.00779446538052901

3.7467, 151, 0.8867584328552646, 0.00779446538052901

3.8133, 151, 0.8867584328552646, 0.00779446538052901

3.88, 151, 0.8867584328552646, 0.00779446538052901

3.9467, 151, 0.8867584328552646, 0.00779446538052901

4.0133, 1, 0.5179692375741491, 0.009784690903951742

4.08, 1, 0.5179692375741491, 0.009784690903951742

4.1467, 1, 0.5179692375741491, 0.009784690903951742

4.2133, 1, 0.5179692375741491, 0.009784690903951742

4.28, 1, 0.5179692375741491, 0.009784690903951742

4.3467, 1, 0.5179692375741491, 0.009784690903951742

4.4133, 1, 0.5179692375741491, 0.009784690903951742

4.48, 1, 0.5179692375741491, 0.009784690903951742

4.5467, 1, 0.5179692375741491, 0.009784690903951742

4.6133, 1, 0.5179692375741491, 0.009784690903951742

4.68, 1, 0.5179692375741491, 0.009784690903951742

4.7467, 1, 0.5179692375741491, 0.009784690903951742

4.8133, 1, 0.5179692375741491, 0.009784690903951742

4.88, 1, 0.5179692375741491, 0.009784690903951742

4.9467, 1, 0.5179692375741491, 0.009784690903951742

4.0133, 11, 0.5179692375741491, 0.009784690903951742

4.08, 11, 0.5179692375741491, 0.009784690903951742

4.1467, 11, 0.5179692375741491, 0.009784690903951742

4.2133, 11, 0.5179692375741491, 0.009784690903951742

4.28, 11, 0.5179692375741491, 0.009784690903951742

4.3467, 11, 0.5179692375741491, 0.009784690903951742

4.4133, 11, 0.5179692375741491, 0.009784690903951742

4.48, 11, 0.5179692375741491, 0.009784690903951742

4.5467, 11, 0.5179692375741491, 0.009784690903951742

4.6133, 11, 0.5179692375741491, 0.009784690903951742

4.68, 11, 0.5179692375741491, 0.009784690903951742

4.7467, 11, 0.5179692375741491, 0.009784690903951742

4.8133, 11, 0.5179692375741491, 0.009784690903951742

4.88, 11, 0.5179692375741491, 0.009784690903951742

4.9467, 11, 0.5179692375741491, 0.009784690903951742

4.0133, 21, 0.5179692375741491, 0.009784690903951742

4.08, 21, 0.5179692375741491, 0.009784690903951742

4.1467, 21, 0.5179692375741491, 0.009784690903951742

4.2133, 21, 0.5179692375741491, 0.009784690903951742

4.28, 21, 0.5179692375741491, 0.009784690903951742

4.3467, 21, 0.5179692375741491, 0.009784690903951742

4.4133, 21, 0.5179692375741491, 0.009784690903951742

4.48, 21, 0.5179692375741491, 0.009784690903951742

4.5467, 21, 0.5179692375741491, 0.009784690903951742

4.6133, 21, 0.5179692375741491, 0.009784690903951742

4.68, 21, 0.5179692375741491, 0.009784690903951742

4.7467, 21, 0.5179692375741491, 0.009784690903951742

4.8133, 21, 0.5179692375741491, 0.009784690903951742

4.88, 21, 0.5179692375741491, 0.009784690903951742

4.9467, 21, 0.5179692375741491, 0.009784690903951742

4.0133, 31, 0.5179692375741491, 0.009784690903951742

4.08, 31, 0.5179692375741491, 0.009784690903951742

4.1467, 31, 0.5179692375741491, 0.009784690903951742

4.2133, 31, 0.5179692375741491, 0.009784690903951742

4.28, 31, 0.5179692375741491, 0.009784690903951742

4.3467, 31, 0.5179692375741491, 0.009784690903951742

4.4133, 31, 0.5179692375741491, 0.009784690903951742

4.48, 31, 0.5179692375741491, 0.009784690903951742

4.5467, 31, 0.5179692375741491, 0.009784690903951742

4.6133, 31, 0.5179692375741491, 0.009784690903951742

4.68, 31, 0.5179692375741491, 0.009784690903951742

4.7467, 31, 0.5179692375741491, 0.009784690903951742

4.8133, 31, 0.5179692375741491, 0.009784690903951742

4.88, 31, 0.5179692375741491, 0.009784690903951742

4.9467, 31, 0.5179692375741491, 0.009784690903951742

4.0133, 41, 0.5179692375741491, 0.009784690903951742

4.08, 41, 0.5179692375741491, 0.009784690903951742

4.1467, 41, 0.5179692375741491, 0.009784690903951742

4.2133, 41, 0.5179692375741491, 0.009784690903951742

4.28, 41, 0.5179692375741491, 0.009784690903951742

4.3467, 41, 0.5179692375741491, 0.009784690903951742

4.4133, 41, 0.5179692375741491, 0.009784690903951742

4.48, 41, 0.5179692375741491, 0.009784690903951742

4.5467, 41, 0.5179692375741491, 0.009784690903951742

4.6133, 41, 0.5179692375741491, 0.009784690903951742

4.68, 41, 0.5179692375741491, 0.009784690903951742

4.7467, 41, 0.5179692375741491, 0.009784690903951742

4.8133, 41, 0.5179692375741491, 0.009784690903951742

4.88, 41, 0.5179692375741491, 0.009784690903951742

4.9467, 41, 0.5179692375741491, 0.009784690903951742

4.0133, 51, 0.5179692375741491, 0.009784690903951742

4.08, 51, 0.5179692375741491, 0.009784690903951742

4.1467, 51, 0.5179692375741491, 0.009784690903951742

4.2133, 51, 0.5179692375741491, 0.009784690903951742

4.28, 51, 0.5179692375741491, 0.009784690903951742

4.3467, 51, 0.5179692375741491, 0.009784690903951742

4.4133, 51, 0.5179692375741491, 0.009784690903951742

4.48, 51, 0.5179692375741491, 0.009784690903951742

4.5467, 51, 0.5179692375741491, 0.009784690903951742

4.6133, 51, 0.5179692375741491, 0.009784690903951742

4.68, 51, 0.5179692375741491, 0.009784690903951742

4.7467, 51, 0.5179692375741491, 0.009784690903951742

4.8133, 51, 0.5179692375741491, 0.009784690903951742

4.88, 51, 0.5179692375741491, 0.009784690903951742

4.9467, 51, 0.5179692375741491, 0.009784690903951742

4.0133, 61, 0.5179692375741491, 0.009784690903951742

4.08, 61, 0.5179692375741491, 0.009784690903951742

4.1467, 61, 0.5179692375741491, 0.009784690903951742

4.2133, 61, 0.5179692375741491, 0.009784690903951742

4.28, 61, 0.5179692375741491, 0.009784690903951742

4.3467, 61, 0.5179692375741491, 0.009784690903951742

4.4133, 61, 0.5179692375741491, 0.009784690903951742

4.48, 61, 0.5179692375741491, 0.009784690903951742

4.5467, 61, 0.5179692375741491, 0.009784690903951742

4.6133, 61, 0.5179692375741491, 0.009784690903951742

4.68, 61, 0.5179692375741491, 0.009784690903951742

4.7467, 61, 0.5179692375741491, 0.009784690903951742

4.8133, 61, 0.5179692375741491, 0.009784690903951742

4.88, 61, 0.5179692375741491, 0.009784690903951742

4.9467, 61, 0.5179692375741491, 0.009784690903951742

4.0133, 71, 0.5179692375741491, 0.009784690903951742

4.08, 71, 0.5179692375741491, 0.009784690903951742

4.1467, 71, 0.5179692375741491, 0.009784690903951742

4.2133, 71, 0.5179692375741491, 0.009784690903951742

4.28, 71, 0.5179692375741491, 0.009784690903951742

4.3467, 71, 0.5179692375741491, 0.009784690903951742

4.4133, 71, 0.5179692375741491, 0.009784690903951742

4.48, 71, 0.5179692375741491, 0.009784690903951742

4.5467, 71, 0.5179692375741491, 0.009784690903951742

4.6133, 71, 0.5179692375741491, 0.009784690903951742

4.68, 71, 0.5179692375741491, 0.009784690903951742

4.7467, 71, 0.5179692375741491, 0.009784690903951742

4.8133, 71, 0.5179692375741491, 0.009784690903951742

4.88, 71, 0.5179692375741491, 0.009784690903951742

4.9467, 71, 0.5179692375741491, 0.009784690903951742

4.0133, 81, 0.5179692375741491, 0.009784690903951742

4.08, 81, 0.5179692375741491, 0.009784690903951742

4.1467, 81, 0.5179692375741491, 0.009784690903951742

4.2133, 81, 0.5179692375741491, 0.009784690903951742

4.28, 81, 0.5179692375741491, 0.009784690903951742

4.3467, 81, 0.5179692375741491, 0.009784690903951742

4.4133, 81, 0.5179692375741491, 0.009784690903951742

4.48, 81, 0.5179692375741491, 0.009784690903951742

4.5467, 81, 0.5179692375741491, 0.009784690903951742

4.6133, 81, 0.5179692375741491, 0.009784690903951742

4.68, 81, 0.5179692375741491, 0.009784690903951742

4.7467, 81, 0.5179692375741491, 0.009784690903951742

4.8133, 81, 0.5179692375741491, 0.009784690903951742

4.88, 81, 0.5179692375741491, 0.009784690903951742

4.9467, 81, 0.5179692375741491, 0.009784690903951742

4.0133, 91, 0.5179692375741491, 0.009784690903951742

4.08, 91, 0.5179692375741491, 0.009784690903951742

4.1467, 91, 0.5179692375741491, 0.009784690903951742

4.2133, 91, 0.5179692375741491, 0.009784690903951742

4.28, 91, 0.5179692375741491, 0.009784690903951742

4.3467, 91, 0.5179692375741491, 0.009784690903951742

4.4133, 91, 0.5179692375741491, 0.009784690903951742

4.48, 91, 0.5179692375741491, 0.009784690903951742

4.5467, 91, 0.5179692375741491, 0.009784690903951742

4.6133, 91, 0.5179692375741491, 0.009784690903951742

4.68, 91, 0.5179692375741491, 0.009784690903951742

4.7467, 91, 0.5179692375741491, 0.009784690903951742

4.8133, 91, 0.5179692375741491, 0.009784690903951742

4.88, 91, 0.5179692375741491, 0.009784690903951742

4.9467, 91, 0.5179692375741491, 0.009784690903951742

4.0133, 101, 0.5179692375741491, 0.009784690903951742

4.08, 101, 0.5179692375741491, 0.009784690903951742

4.1467, 101, 0.5179692375741491, 0.009784690903951742

4.2133, 101, 0.5179692375741491, 0.009784690903951742

4.28, 101, 0.5179692375741491, 0.009784690903951742

4.3467, 101, 0.5179692375741491, 0.009784690903951742

4.4133, 101, 0.5179692375741491, 0.009784690903951742

4.48, 101, 0.5179692375741491, 0.009784690903951742

4.5467, 101, 0.5179692375741491, 0.009784690903951742

4.6133, 101, 0.5179692375741491, 0.009784690903951742

4.68, 101, 0.5179692375741491, 0.009784690903951742

4.7467, 101, 0.5179692375741491, 0.009784690903951742

4.8133, 101, 0.5179692375741491, 0.009784690903951742

4.88, 101, 0.5179692375741491, 0.009784690903951742

4.9467, 101, 0.5179692375741491, 0.009784690903951742

4.0133, 111, 0.5179692375741491, 0.009784690903951742

4.08, 111, 0.5179692375741491, 0.009784690903951742

4.1467, 111, 0.5179692375741491, 0.009784690903951742

4.2133, 111, 0.5179692375741491, 0.009784690903951742

4.28, 111, 0.5179692375741491, 0.009784690903951742

4.3467, 111, 0.5179692375741491, 0.009784690903951742

4.4133, 111, 0.5179692375741491, 0.009784690903951742

4.48, 111, 0.5179692375741491, 0.009784690903951742

4.5467, 111, 0.5179692375741491, 0.009784690903951742

4.6133, 111, 0.5179692375741491, 0.009784690903951742

4.68, 111, 0.5179692375741491, 0.009784690903951742

4.7467, 111, 0.5179692375741491, 0.009784690903951742

4.8133, 111, 0.5179692375741491, 0.009784690903951742

4.88, 111, 0.5179692375741491, 0.009784690903951742

4.9467, 111, 0.5179692375741491, 0.009784690903951742

4.0133, 121, 0.5179692375741491, 0.009784690903951742

4.08, 121, 0.5179692375741491, 0.009784690903951742

4.1467, 121, 0.5179692375741491, 0.009784690903951742

4.2133, 121, 0.5179692375741491, 0.009784690903951742

4.28, 121, 0.5179692375741491, 0.009784690903951742

4.3467, 121, 0.5179692375741491, 0.009784690903951742

4.4133, 121, 0.5179692375741491, 0.009784690903951742

4.48, 121, 0.5179692375741491, 0.009784690903951742

4.5467, 121, 0.5179692375741491, 0.009784690903951742

4.6133, 121, 0.5179692375741491, 0.009784690903951742

4.68, 121, 0.5179692375741491, 0.009784690903951742

4.7467, 121, 0.5179692375741491, 0.009784690903951742

4.8133, 121, 0.5179692375741491, 0.009784690903951742

4.88, 121, 0.5179692375741491, 0.009784690903951742

4.9467, 121, 0.5179692375741491, 0.009784690903951742

4.0133, 131, 0.5179692375741491, 0.009784690903951742

4.08, 131, 0.5179692375741491, 0.009784690903951742

4.1467, 131, 0.5179692375741491, 0.009784690903951742

4.2133, 131, 0.5179692375741491, 0.009784690903951742

4.28, 131, 0.5179692375741491, 0.009784690903951742

4.3467, 131, 0.5179692375741491, 0.009784690903951742

4.4133, 131, 0.5179692375741491, 0.009784690903951742

4.48, 131, 0.5179692375741491, 0.009784690903951742

4.5467, 131, 0.5179692375741491, 0.009784690903951742

4.6133, 131, 0.5179692375741491, 0.009784690903951742

4.68, 131, 0.5179692375741491, 0.009784690903951742

4.7467, 131, 0.5179692375741491, 0.009784690903951742

4.8133, 131, 0.5179692375741491, 0.009784690903951742

4.88, 131, 0.5179692375741491, 0.009784690903951742

4.9467, 131, 0.5179692375741491, 0.009784690903951742

4.0133, 141, 0.5179692375741491, 0.009784690903951742

4.08, 141, 0.5179692375741491, 0.009784690903951742

4.1467, 141, 0.5179692375741491, 0.009784690903951742

4.2133, 141, 0.5179692375741491, 0.009784690903951742

4.28, 141, 0.5179692375741491, 0.009784690903951742

4.3467, 141, 0.5179692375741491, 0.009784690903951742

4.4133, 141, 0.5179692375741491, 0.009784690903951742

4.48, 141, 0.5179692375741491, 0.009784690903951742

4.5467, 141, 0.5179692375741491, 0.009784690903951742

4.6133, 141, 0.5179692375741491, 0.009784690903951742

4.68, 141, 0.5179692375741491, 0.009784690903951742

4.7467, 141, 0.5179692375741491, 0.009784690903951742

4.8133, 141, 0.5179692375741491, 0.009784690903951742

4.88, 141, 0.5179692375741491, 0.009784690903951742

4.9467, 141, 0.5179692375741491, 0.009784690903951742

4.0133, 151, 0.5179692375741491, 0.009784690903951742

4.08, 151, 0.5179692375741491, 0.009784690903951742

4.1467, 151, 0.5179692375741491, 0.009784690903951742

4.2133, 151, 0.5179692375741491, 0.009784690903951742

4.28, 151, 0.5179692375741491, 0.009784690903951742

4.3467, 151, 0.5179692375741491, 0.009784690903951742

4.4133, 151, 0.5179692375741491, 0.009784690903951742

4.48, 151, 0.5179692375741491, 0.009784690903951742

4.5467, 151, 0.5179692375741491, 0.009784690903951742

4.6133, 151, 0.5179692375741491, 0.009784690903951742

4.68, 151, 0.5179692375741491, 0.009784690903951742

4.7467, 151, 0.5179692375741491, 0.009784690903951742

4.8133, 151, 0.5179692375741491, 0.009784690903951742

4.88, 151, 0.5179692375741491, 0.009784690903951742

4.9467, 151, 0.5179692375741491, 0.009784690903951742

5.0133, 1, 0.5179692375741491, 0.009784690903951742

5.08, 1, 0.5179692375741491, 0.009784690903951742

5.1467, 1, 0.5179692375741491, 0.009784690903951742

5.2133, 1, 0.5179692375741491, 0.009784690903951742

5.28, 1, 0.5179692375741491, 0.009784690903951742

5.3467, 1, 0.5179692375741491, 0.009784690903951742

5.4133, 1, 0.5179692375741491, 0.009784690903951742

5.48, 1, 0.5179692375741491, 0.009784690903951742

5.5467, 1, 0.5179692375741491, 0.009784690903951742

5.6133, 1, 0.5179692375741491, 0.009784690903951742

5.68, 1, 0.5179692375741491, 0.009784690903951742

5.7467, 1, 0.5179692375741491, 0.009784690903951742

5.8133, 1, 0.5179692375741491, 0.009784690903951742

5.88, 1, 0.5179692375741491, 0.009784690903951742

5.9467, 1, 0.5179692375741491, 0.009784690903951742

5.0133, 11, 0.5179692375741491, 0.009784690903951742

5.08, 11, 0.5179692375741491, 0.009784690903951742

5.1467, 11, 0.5179692375741491, 0.009784690903951742

5.2133, 11, 0.5179692375741491, 0.009784690903951742

5.28, 11, 0.5179692375741491, 0.009784690903951742

5.3467, 11, 0.5179692375741491, 0.009784690903951742

5.4133, 11, 0.5179692375741491, 0.009784690903951742

5.48, 11, 0.5179692375741491, 0.009784690903951742

5.5467, 11, 0.5179692375741491, 0.009784690903951742

5.6133, 11, 0.5179692375741491, 0.009784690903951742

5.68, 11, 0.5179692375741491, 0.009784690903951742

5.7467, 11, 0.5179692375741491, 0.009784690903951742

5.8133, 11, 0.5179692375741491, 0.009784690903951742

5.88, 11, 0.5179692375741491, 0.009784690903951742

5.9467, 11, 0.5179692375741491, 0.009784690903951742

5.0133, 21, 0.5179692375741491, 0.009784690903951742

5.08, 21, 0.5179692375741491, 0.009784690903951742

5.1467, 21, 0.5179692375741491, 0.009784690903951742

5.2133, 21, 0.5179692375741491, 0.009784690903951742

5.28, 21, 0.5179692375741491, 0.009784690903951742

5.3467, 21, 0.5179692375741491, 0.009784690903951742

5.4133, 21, 0.5179692375741491, 0.009784690903951742

5.48, 21, 0.5179692375741491, 0.009784690903951742

5.5467, 21, 0.5179692375741491, 0.009784690903951742

5.6133, 21, 0.5179692375741491, 0.009784690903951742

5.68, 21, 0.5179692375741491, 0.009784690903951742

5.7467, 21, 0.5179692375741491, 0.009784690903951742

5.8133, 21, 0.5179692375741491, 0.009784690903951742

5.88, 21, 0.5179692375741491, 0.009784690903951742

5.9467, 21, 0.5179692375741491, 0.009784690903951742

5.0133, 31, 0.5179692375741491, 0.009784690903951742

5.08, 31, 0.5179692375741491, 0.009784690903951742

5.1467, 31, 0.5179692375741491, 0.009784690903951742

5.2133, 31, 0.5179692375741491, 0.009784690903951742

5.28, 31, 0.5179692375741491, 0.009784690903951742

5.3467, 31, 0.5179692375741491, 0.009784690903951742

5.4133, 31, 0.5179692375741491, 0.009784690903951742

5.48, 31, 0.5179692375741491, 0.009784690903951742

5.5467, 31, 0.5179692375741491, 0.009784690903951742

5.6133, 31, 0.5179692375741491, 0.009784690903951742

5.68, 31, 0.5179692375741491, 0.009784690903951742

5.7467, 31, 0.5179692375741491, 0.009784690903951742

5.8133, 31, 0.5179692375741491, 0.009784690903951742

5.88, 31, 0.5179692375741491, 0.009784690903951742

5.9467, 31, 0.5179692375741491, 0.009784690903951742

5.0133, 41, 0.5179692375741491, 0.009784690903951742

5.08, 41, 0.5179692375741491, 0.009784690903951742

5.1467, 41, 0.5179692375741491, 0.009784690903951742

5.2133, 41, 0.5179692375741491, 0.009784690903951742

5.28, 41, 0.5179692375741491, 0.009784690903951742

5.3467, 41, 0.5179692375741491, 0.009784690903951742

5.4133, 41, 0.5179692375741491, 0.009784690903951742

5.48, 41, 0.5179692375741491, 0.009784690903951742

5.5467, 41, 0.5179692375741491, 0.009784690903951742

5.6133, 41, 0.5179692375741491, 0.009784690903951742

5.68, 41, 0.5179692375741491, 0.009784690903951742

5.7467, 41, 0.5179692375741491, 0.009784690903951742

5.8133, 41, 0.5179692375741491, 0.009784690903951742

5.88, 41, 0.5179692375741491, 0.009784690903951742

5.9467, 41, 0.5179692375741491, 0.009784690903951742

5.0133, 51, 0.5179692375741491, 0.009784690903951742

5.08, 51, 0.5179692375741491, 0.009784690903951742

5.1467, 51, 0.5179692375741491, 0.009784690903951742

5.2133, 51, 0.5179692375741491, 0.009784690903951742

5.28, 51, 0.5179692375741491, 0.009784690903951742

5.3467, 51, 0.5179692375741491, 0.009784690903951742

5.4133, 51, 0.5179692375741491, 0.009784690903951742

5.48, 51, 0.5179692375741491, 0.009784690903951742

5.5467, 51, 0.5179692375741491, 0.009784690903951742

5.6133, 51, 0.5179692375741491, 0.009784690903951742

5.68, 51, 0.5179692375741491, 0.009784690903951742

5.7467, 51, 0.5179692375741491, 0.009784690903951742

5.8133, 51, 0.5179692375741491, 0.009784690903951742

5.88, 51, 0.5179692375741491, 0.009784690903951742

5.9467, 51, 0.5179692375741491, 0.009784690903951742

5.0133, 61, 0.5179692375741491, 0.009784690903951742

5.08, 61, 0.5179692375741491, 0.009784690903951742

5.1467, 61, 0.5179692375741491, 0.009784690903951742

5.2133, 61, 0.5179692375741491, 0.009784690903951742

5.28, 61, 0.5179692375741491, 0.009784690903951742

5.3467, 61, 0.5179692375741491, 0.009784690903951742

5.4133, 61, 0.5179692375741491, 0.009784690903951742

5.48, 61, 0.5179692375741491, 0.009784690903951742

5.5467, 61, 0.5179692375741491, 0.009784690903951742

5.6133, 61, 0.5179692375741491, 0.009784690903951742

5.68, 61, 0.5179692375741491, 0.009784690903951742

5.7467, 61, 0.5179692375741491, 0.009784690903951742

5.8133, 61, 0.5179692375741491, 0.009784690903951742

5.88, 61, 0.5179692375741491, 0.009784690903951742

5.9467, 61, 0.5179692375741491, 0.009784690903951742

5.0133, 71, 0.5179692375741491, 0.009784690903951742

5.08, 71, 0.5179692375741491, 0.009784690903951742

5.1467, 71, 0.5179692375741491, 0.009784690903951742

5.2133, 71, 0.5179692375741491, 0.009784690903951742

5.28, 71, 0.5179692375741491, 0.009784690903951742

5.3467, 71, 0.5179692375741491, 0.009784690903951742

5.4133, 71, 0.5179692375741491, 0.009784690903951742

5.48, 71, 0.5179692375741491, 0.009784690903951742

5.5467, 71, 0.5179692375741491, 0.009784690903951742

5.6133, 71, 0.5179692375741491, 0.009784690903951742

5.68, 71, 0.5179692375741491, 0.009784690903951742

5.7467, 71, 0.5179692375741491, 0.009784690903951742

5.8133, 71, 0.5179692375741491, 0.009784690903951742

5.88, 71, 0.5179692375741491, 0.009784690903951742

5.9467, 71, 0.5179692375741491, 0.009784690903951742

5.0133, 81, 0.5179692375741491, 0.009784690903951742

5.08, 81, 0.5179692375741491, 0.009784690903951742

5.1467, 81, 0.5179692375741491, 0.009784690903951742

5.2133, 81, 0.5179692375741491, 0.009784690903951742

5.28, 81, 0.5179692375741491, 0.009784690903951742

5.3467, 81, 0.5179692375741491, 0.009784690903951742

5.4133, 81, 0.5179692375741491, 0.009784690903951742

5.48, 81, 0.5179692375741491, 0.009784690903951742

5.5467, 81, 0.5179692375741491, 0.009784690903951742

5.6133, 81, 0.5179692375741491, 0.009784690903951742

5.68, 81, 0.5179692375741491, 0.009784690903951742

5.7467, 81, 0.5179692375741491, 0.009784690903951742

5.8133, 81, 0.5179692375741491, 0.009784690903951742

5.88, 81, 0.5179692375741491, 0.009784690903951742

5.9467, 81, 0.5179692375741491, 0.009784690903951742

5.0133, 91, 0.5179692375741491, 0.009784690903951742

5.08, 91, 0.5179692375741491, 0.009784690903951742

5.1467, 91, 0.5179692375741491, 0.009784690903951742

5.2133, 91, 0.5179692375741491, 0.009784690903951742

5.28, 91, 0.5179692375741491, 0.009784690903951742

5.3467, 91, 0.5179692375741491, 0.009784690903951742

5.4133, 91, 0.5179692375741491, 0.009784690903951742

5.48, 91, 0.5179692375741491, 0.009784690903951742

5.5467, 91, 0.5179692375741491, 0.009784690903951742

5.6133, 91, 0.5179692375741491, 0.009784690903951742

5.68, 91, 0.5179692375741491, 0.009784690903951742

5.7467, 91, 0.5179692375741491, 0.009784690903951742

5.8133, 91, 0.5179692375741491, 0.009784690903951742

5.88, 91, 0.5179692375741491, 0.009784690903951742

5.9467, 91, 0.5179692375741491, 0.009784690903951742

5.0133, 101, 0.5179692375741491, 0.009784690903951742

5.08, 101, 0.5179692375741491, 0.009784690903951742

5.1467, 101, 0.5179692375741491, 0.009784690903951742

5.2133, 101, 0.5179692375741491, 0.009784690903951742

5.28, 101, 0.5179692375741491, 0.009784690903951742

5.3467, 101, 0.5179692375741491, 0.009784690903951742

5.4133, 101, 0.5179692375741491, 0.009784690903951742

5.48, 101, 0.5179692375741491, 0.009784690903951742

5.5467, 101, 0.5179692375741491, 0.009784690903951742

5.6133, 101, 0.5179692375741491, 0.009784690903951742

5.68, 101, 0.5179692375741491, 0.009784690903951742

5.7467, 101, 0.5179692375741491, 0.009784690903951742

5.8133, 101, 0.5179692375741491, 0.009784690903951742

5.88, 101, 0.5179692375741491, 0.009784690903951742

5.9467, 101, 0.5179692375741491, 0.009784690903951742

5.0133, 111, 0.5179692375741491, 0.009784690903951742

5.08, 111, 0.5179692375741491, 0.009784690903951742

5.1467, 111, 0.5179692375741491, 0.009784690903951742

5.2133, 111, 0.5179692375741491, 0.009784690903951742

5.28, 111, 0.5179692375741491, 0.009784690903951742

5.3467, 111, 0.5179692375741491, 0.009784690903951742

5.4133, 111, 0.5179692375741491, 0.009784690903951742

5.48, 111, 0.5179692375741491, 0.009784690903951742

5.5467, 111, 0.5179692375741491, 0.009784690903951742

5.6133, 111, 0.5179692375741491, 0.009784690903951742

5.68, 111, 0.5179692375741491, 0.009784690903951742

5.7467, 111, 0.5179692375741491, 0.009784690903951742

5.8133, 111, 0.5179692375741491, 0.009784690903951742

5.88, 111, 0.5179692375741491, 0.009784690903951742

5.9467, 111, 0.5179692375741491, 0.009784690903951742

5.0133, 121, 0.5179692375741491, 0.009784690903951742

5.08, 121, 0.5179692375741491, 0.009784690903951742

5.1467, 121, 0.5179692375741491, 0.009784690903951742

5.2133, 121, 0.5179692375741491, 0.009784690903951742

5.28, 121, 0.5179692375741491, 0.009784690903951742

5.3467, 121, 0.5179692375741491, 0.009784690903951742

5.4133, 121, 0.5179692375741491, 0.009784690903951742

5.48, 121, 0.5179692375741491, 0.009784690903951742

5.5467, 121, 0.5179692375741491, 0.009784690903951742

5.6133, 121, 0.5179692375741491, 0.009784690903951742

5.68, 121, 0.5179692375741491, 0.009784690903951742

5.7467, 121, 0.5179692375741491, 0.009784690903951742

5.8133, 121, 0.5179692375741491, 0.009784690903951742

5.88, 121, 0.5179692375741491, 0.009784690903951742

5.9467, 121, 0.5179692375741491, 0.009784690903951742

5.0133, 131, 0.5179692375741491, 0.009784690903951742

5.08, 131, 0.5179692375741491, 0.009784690903951742

5.1467, 131, 0.5179692375741491, 0.009784690903951742

5.2133, 131, 0.5179692375741491, 0.009784690903951742

5.28, 131, 0.5179692375741491, 0.009784690903951742

5.3467, 131, 0.5179692375741491, 0.009784690903951742

5.4133, 131, 0.5179692375741491, 0.009784690903951742

5.48, 131, 0.5179692375741491, 0.009784690903951742

5.5467, 131, 0.5179692375741491, 0.009784690903951742

5.6133, 131, 0.5179692375741491, 0.009784690903951742

5.68, 131, 0.5179692375741491, 0.009784690903951742

5.7467, 131, 0.5179692375741491, 0.009784690903951742

5.8133, 131, 0.5179692375741491, 0.009784690903951742

5.88, 131, 0.5179692375741491, 0.009784690903951742

5.9467, 131, 0.5179692375741491, 0.009784690903951742

5.0133, 141, 0.5179692375741491, 0.009784690903951742

5.08, 141, 0.5179692375741491, 0.009784690903951742

5.1467, 141, 0.5179692375741491, 0.009784690903951742

5.2133, 141, 0.5179692375741491, 0.009784690903951742

5.28, 141, 0.5179692375741491, 0.009784690903951742

5.3467, 141, 0.5179692375741491, 0.009784690903951742

5.4133, 141, 0.5179692375741491, 0.009784690903951742

5.48, 141, 0.5179692375741491, 0.009784690903951742

5.5467, 141, 0.5179692375741491, 0.009784690903951742

5.6133, 141, 0.5179692375741491, 0.009784690903951742

5.68, 141, 0.5179692375741491, 0.009784690903951742

5.7467, 141, 0.5179692375741491, 0.009784690903951742

5.8133, 141, 0.5179692375741491, 0.009784690903951742

5.88, 141, 0.5179692375741491, 0.009784690903951742

5.9467, 141, 0.5179692375741491, 0.009784690903951742

5.0133, 151, 0.5179692375741491, 0.009784690903951742

5.08, 151, 0.5179692375741491, 0.009784690903951742

5.1467, 151, 0.5179692375741491, 0.009784690903951742

5.2133, 151, 0.5179692375741491, 0.009784690903951742

5.28, 151, 0.5179692375741491, 0.009784690903951742

5.3467, 151, 0.5179692375741491, 0.009784690903951742

5.4133, 151, 0.5179692375741491, 0.009784690903951742

5.48, 151, 0.5179692375741491, 0.009784690903951742

5.5467, 151, 0.5179692375741491, 0.009784690903951742

5.6133, 151, 0.5179692375741491, 0.009784690903951742

5.68, 151, 0.5179692375741491, 0.009784690903951742

5.7467, 151, 0.5179692375741491, 0.009784690903951742

5.8133, 151, 0.5179692375741491, 0.009784690903951742

5.88, 151, 0.5179692375741491, 0.009784690903951742

5.9467, 151, 0.5179692375741491, 0.009784690903951742



==> graphs/mushrooms_svm_ga.csv <==
x, y, mean, std

1.15, 3, 0.9867057180424019, 0.0021196763360159434

1.3, 0, 1.0, 0.0

1.6, 2, 1.0, 0.0

1.9, 2, 1.0, 0.0

1.4, 0, 1.0, 0.0

1.75, 2, 1.0, 0.0

0.35, 2, 1.0, 0.0

1.4, 1, 0.9873217845478948, 0.0026411008002147312

0.45, 3, 0.9549515569047315, 0.006010053090529001

1.45, 1, 0.9885522512860596, 0.0019893048628252673

1.25, 2, 0.9986453201970443, 0.0013987458979803557

0.7, 2, 1.0, 0.0

0.7, 3, 0.9385804264446588, 0.006854980656477198

0.15, 2, 1.0, 0.0

1.55, 2, 1.0, 0.0

0.1, 0, 1.0, 0.0

0.6, 2, 1.0, 0.0

0.4, 0, 1.0, 0.0

0.2, 3, 0.965659783445125, 0.005691444578505719

0.55, 0, 1.0, 0.0

1.6, 1, 0.9996305418719211, 0.0011083743842364435

0.75, 1, 1.0, 0.0

0.9, 2, 1.0, 0.0

0.25, 2, 1.0, 0.0

0.9, 0, 1.0, 0.0

1.2, 2, 0.9982763165070075, 0.0012557976751311293

0.7, 0, 1.0, 0.0

0.5, 3, 0.9540902453359508, 0.006762733842072487

0.7, 1, 1.0, 0.0

0.8, 0, 1.0, 0.0

0.45, 1, 1.0, 0.0

1.55, 1, 0.9990147783251231, 0.0012066451934892512

1.65, 1, 1.0, 0.0

1.75, 0, 1.0, 0.0

0.65, 0, 1.0, 0.0

1.9, 0, 1.0, 0.0

0.35, 0, 1.0, 0.0

0.1, 2, 0.9996305418719211, 0.0011083743842364435

0.35, 1, 1.0, 0.0

1.8, 3, 1.0, 0.0

1.3, 3, 0.9960609310526604, 0.0012067092769019578

1.2, 0, 1.0, 0.0



==> graphs/mushrooms_svm_grid.csv <==
x, y, mean, std

0.0, 0, 0.9960609310526604, 0.0012067092769019578

0.0, 1, 0.9891675603948157, 0.0023239224147808654

0.0, 2, 0.9752588782045455, 0.005703470605381793

0.0, 3, 0.904606032513527, 0.007718611835403255

0.05, 0, 1.0, 0.0

0.05, 1, 1.0, 0.0

0.05, 2, 0.9990147783251231, 0.0012066451934892512

0.05, 3, 0.9739046528396317, 0.0037648707575100022

0.1, 0, 1.0, 0.0

0.1, 1, 1.0, 0.0

0.1, 2, 0.9996305418719211, 0.0011083743842364435

0.1, 3, 0.9695976405576863, 0.0033833800535251588

0.15, 0, 1.0, 0.0

0.15, 1, 1.0, 0.0

0.15, 2, 1.0, 0.0

0.15, 3, 0.968982785886972, 0.004811406190895301

0.2, 0, 1.0, 0.0

0.2, 1, 1.0, 0.0

0.2, 2, 1.0, 0.0

0.2, 3, 0.965659783445125, 0.005691444578505719

0.25, 0, 1.0, 0.0

0.25, 1, 1.0, 0.0

0.25, 2, 1.0, 0.0

0.25, 3, 0.9611058598270713, 0.006286860065440081

0.3, 0, 1.0, 0.0

0.3, 1, 1.0, 0.0

0.3, 2, 1.0, 0.0

0.3, 3, 0.9583984694526748, 0.007109200164745432

0.35, 0, 1.0, 0.0

0.35, 1, 1.0, 0.0

0.35, 2, 1.0, 0.0

0.35, 3, 0.9566752403977243, 0.006735496616541763

0.4, 0, 1.0, 0.0

0.4, 1, 1.0, 0.0

0.4, 2, 1.0, 0.0

0.4, 3, 0.9554440162628228, 0.006438245831587928

0.45, 0, 1.0, 0.0

0.45, 1, 1.0, 0.0

0.45, 2, 1.0, 0.0

0.45, 3, 0.9549515569047315, 0.006010053090529001

0.5, 0, 1.0, 0.0

0.5, 1, 1.0, 0.0

0.5, 2, 1.0, 0.0

0.5, 3, 0.9540902453359508, 0.006762733842072487

0.55, 0, 1.0, 0.0

0.55, 1, 1.0, 0.0

0.55, 2, 1.0, 0.0

0.55, 3, 0.940918813129018, 0.006343840832505981

0.6, 0, 1.0, 0.0

0.6, 1, 1.0, 0.0

0.6, 2, 1.0, 0.0

0.6, 3, 0.9390728858027497, 0.007088080246240398

0.65, 0, 1.0, 0.0

0.65, 1, 1.0, 0.0

0.65, 2, 1.0, 0.0

0.65, 3, 0.9391960385121093, 0.006957955108932449

0.7, 0, 1.0, 0.0

0.7, 1, 1.0, 0.0

0.7, 2, 1.0, 0.0

0.7, 3, 0.9385804264446588, 0.006854980656477198

0.75, 0, 1.0, 0.0

0.75, 1, 1.0, 0.0

0.75, 2, 1.0, 0.0

0.75, 3, 0.9398108931828236, 0.006837253472566582

0.8, 0, 1.0, 0.0

0.8, 1, 1.0, 0.0

0.8, 2, 1.0, 0.0

0.8, 3, 0.9390725828440551, 0.00700524197798367

0.85, 0, 1.0, 0.0

0.85, 1, 1.0, 0.0

0.85, 2, 1.0, 0.0

0.85, 3, 0.939442040972134, 0.007475896895301027

0.9, 0, 1.0, 0.0

0.9, 1, 1.0, 0.0

0.9, 2, 1.0, 0.0

0.9, 3, 0.9391960385121093, 0.007462381419807039

0.95, 0, 1.0, 0.0

0.95, 1, 1.0, 0.0

0.95, 2, 1.0, 0.0

0.95, 3, 0.9393188882627743, 0.007296885883035838

1.0, 0, 0.9960609310526604, 0.0012067092769019578

1.0, 1, -0.2, 0.0

1.0, 2, 0.8926673392349687, 0.00929365108039343

1.0, 3, -0.2, 0.0

1.05, 0, 1.0, 0.0

1.05, 1, -0.2, 0.0

1.05, 2, 0.9883060973466877, 0.0018475562598036645

1.05, 3, 0.9774745666175872, 0.005389850558331613

1.1, 0, 1.0, 0.0

1.1, 1, -0.2, 0.0

1.1, 2, 0.9954454704645569, 0.001108680447435826

1.1, 3, 0.9870751761704808, 0.0013776555216037008

1.15, 0, 1.0, 0.0

1.15, 1, 0.9076845472888226, 0.009056449365118796

1.15, 2, 0.9970455468101479, 0.0011289127198518404

1.15, 3, 0.9867057180424019, 0.0021196763360159434

1.2, 0, 1.0, 0.0

1.2, 1, 0.9324252146462351, 0.007729267248769125

1.2, 2, 0.9982763165070075, 0.0012557976751311293

1.2, 3, 0.9896598682735596, 0.003025881650218009

1.25, 0, 1.0, 0.0

1.25, 1, 0.9556897157641527, 0.007327288710854295

1.25, 2, 0.9986453201970443, 0.0013987458979803557

1.25, 3, 0.9948301613558007, 0.001324767470861738

1.3, 0, 1.0, 0.0

1.3, 1, 0.9788281860651118, 0.005303972764253915

1.3, 2, 0.9990147783251231, 0.0012066451934892512

1.3, 3, 0.9960609310526604, 0.0012067092769019578

1.35, 0, 1.0, 0.0

1.35, 1, 0.9854754027835844, 0.0032001887180540174

1.35, 2, 0.9990147783251231, 0.0012066451934892512

1.35, 3, 0.9960609310526604, 0.0012067092769019578

1.4, 0, 1.0, 0.0

1.4, 1, 0.9873217845478948, 0.0026411008002147312

1.4, 2, 0.9990147783251231, 0.0012066451934892512

1.4, 3, 0.9963072364713795, 0.0012312262967603088

1.45, 0, 1.0, 0.0

1.45, 1, 0.9885522512860596, 0.0019893048628252673

1.45, 2, 0.9990147783251231, 0.0012066451934892512

1.45, 3, 0.9970455468101479, 0.0011289127198518404

1.5, 0, 1.0, 0.0

1.5, 1, 0.9885522512860596, 0.0019893048628252673

1.5, 2, 0.9990147783251231, 0.0012066451934892512

1.5, 3, 0.997784160107611, 0.0009217532099658134

1.55, 0, 1.0, 0.0

1.55, 1, 0.9990147783251231, 0.0012066451934892512

1.55, 2, 1.0, 0.0

1.55, 3, 1.0, 0.0

1.6, 0, 1.0, 0.0

1.6, 1, 0.9996305418719211, 0.0011083743842364435

1.6, 2, 1.0, 0.0

1.6, 3, 1.0, 0.0

1.65, 0, 1.0, 0.0

1.65, 1, 1.0, 0.0

1.65, 2, 1.0, 0.0

1.65, 3, 1.0, 0.0

1.7, 0, 1.0, 0.0

1.7, 1, 1.0, 0.0

1.7, 2, 1.0, 0.0

1.7, 3, 1.0, 0.0

1.75, 0, 1.0, 0.0

1.75, 1, 1.0, 0.0

1.75, 2, 1.0, 0.0

1.75, 3, 1.0, 0.0

1.8, 0, 1.0, 0.0

1.8, 1, 1.0, 0.0

1.8, 2, 1.0, 0.0

1.8, 3, 1.0, 0.0

1.85, 0, 1.0, 0.0

1.85, 1, 1.0, 0.0

1.85, 2, 1.0, 0.0

1.85, 3, 1.0, 0.0

1.9, 0, 1.0, 0.0

1.9, 1, 1.0, 0.0

1.9, 2, 1.0, 0.0

1.9, 3, 1.0, 0.0

1.95, 0, 1.0, 0.0

1.95, 1, 1.0, 0.0

1.95, 2, 1.0, 0.0

1.95, 3, 1.0, 0.0


